Guaranteed upper bounds for iteration errors and modified Kacanov schemes via discrete duality

We apply duality theory to discretized convex minimization problems to obtain computable guaranteed upper bounds for the distance of given discrete functions and the exact discrete minimizer. Furthermore, we show that the discrete duality framework extends convergence results for the Kacanov scheme to a broader class of problems.

==> experiments/Experiment1_nrElem388485.dat <==
Iter	Energy	DualEnergy	EnergyError	DualEnergyError	DualEst	ExactError	EfficiencyIndex
1	-0.181498072261611298	0.274533603954753791	8.451443477876069421e-02	8.521096914381798282e-03	9.303553169314249249e-02	8.451443477876069421e-02	1.100824160235917892
2	-0.246144565055776615	0.266896079758587645	1.986794198459537752e-02	8.835727182156527526e-04	2.075151470281103028e-02	1.986794198459537752e-02	1.044472281975693972
3	-0.261958909839084098	0.266126426496565649	4.053597201287895135e-03	1.139194561936562877e-04	4.167516657481551423e-03	4.053597201287895135e-03	1.028103299498396739
4	-0.265234171088573556	0.266029674394899551	7.783359517984367315e-04	1.716735452755857594e-05	7.955033063259953074e-04	7.783359517984367315e-04	1.022056484077205285
5	-0.265866609704697776	0.266015350358024871	1.458973356742165883e-04	2.843317652878596391e-06	1.487406533270951847e-04	1.458973356742165883e-04	1.019488482361512238
6	-0.265985378155898733	0.266013004317997126	2.712888447325978447e-05	4.972776251332966524e-07	2.762616209839308112e-05	2.712888447325978447e-05	1.018330190672729341
7	-0.266007468701147554	0.266012596814200974	5.038339224439081221e-06	8.977382898178731807e-08	5.128113053420868539e-06	5.038339224439081221e-06	1.017818139069780914
8	-0.266011569816511528	0.266012523562199288	9.372238604643534643e-07	1.652182729516837867e-08	9.537456877595218430e-07	9.372238604643534643e-07	1.017628474894975987
9	-0.266012332223995229	0.266012510118947110	1.748163767634203225e-07	3.078575117054782595e-09	1.778949518804751051e-07	1.748163767634203225e-07	1.017610335908180064
10	-0.266012474331135618	0.266012507618953564	3.270923637499478787e-08	5.785815715420028482e-10	3.328781794653679071e-08	3.270923637499478787e-08	1.017688629746927198
11	-0.266012500900690396	0.266012507149798738	6.139681596462054358e-09	1.094267454426756103e-10	6.249108341904729969e-09	6.139681596462054358e-09	1.017822869756915827
12	-0.266012505884267780	0.266012507061192116	1.156104212363118222e-09	2.082012340309802312e-11	1.176924335766216245e-09	1.156104212363118222e-09	1.018008863889995563
13	-0.266012506821999950	0.266012507044368240	2.183720426707225215e-10	3.996247777138250967e-12	2.223682904478607725e-10	2.183720426707225215e-10	1.018300180408918454
14	-0.266012506998998866	0.266012507041126334	4.137312714647123357e-11	7.543410340815626114e-13	4.212746818055279618e-11	4.137312714647123357e-11	1.018232632776608915
15	-0.266012507032509948	0.266012507040520041	7.862044348883046041e-12	1.480482403337646247e-13	8.010092589216810666e-12	7.862044348883046041e-12	1.018830756195721277
16	-0.266012507038873691	0.266012507040394364	1.498301482882880009e-12	2.237099394619690429e-14	1.520672476829076913e-12	1.498301482882880009e-12	1.014930902893557141
17	-0.266012507040085888	0.266012507040364499	2.861044734459028405e-13	-7.494005416219806648e-15	2.786104680296830338e-13	2.861044734459028405e-13	0.973806752037252643
18	-0.266012507040316926	0.266012507040362556	5.506706202140776441e-14	-9.436895709313830594e-15	4.563016631209393381e-14	5.506706202140776441e-14	0.828629032258064502


==> experiments/Experiment1_nrElem388485_CR.dat <==
Iter	Energy	DualEnergy	EnergyError	DualEnergyError	DualEst	ExactError	EfficiencyIndex
1	-0.181505291144163444	0.274547996760665380	8.452158119260608227e-02	8.521124423895853894e-03	9.304270561650193616e-02	8.452158119260608227e-02	1.100815960890249912
2	-0.246156533400580801	0.266910494612779492	1.987033893618872504e-02	8.836222760099654572e-04	2.075396121219869050e-02	1.987033893618872504e-02	1.044469411359696176
3	-0.261972635199219872	0.266140792403963544	4.054237137549654424e-03	1.139200671940177045e-04	4.168157204743672128e-03	4.054237137549654424e-03	1.028099014272971123
4	-0.265248383691862100	0.266044038811512062	7.784886449074268633e-04	1.716647474253596428e-05	7.956551196499628276e-04	7.784886449074268633e-04	1.022051027789335764
5	-0.265880940452747794	0.266029715348647666	1.459318840217327384e-04	2.843011878139733994e-06	1.487748958998724724e-04	1.459318840217327384e-04	1.019481773275238146
6	-0.265999735828861494	0.266027369534627411	2.713650790803212587e-05	4.971978578849345354e-07	2.763370576591706040e-05	2.713650790803212587e-05	1.018322101707779703
7	-0.266021832335403496	0.266026962091796049	5.040001366030111285e-06	8.975502652219802258e-08	5.129756392552309308e-06	5.040001366030111285e-06	1.017808532181588621
8	-0.266025934752633808	0.266026888854349997	9.375841357184278024e-07	1.651758047005458252e-08	9.541017161884823850e-07	9.375841357184278024e-07	1.017617171452456226
9	-0.266026697442532711	0.266026875414370756	1.748942368151595872e-07	3.077601229417581408e-09	1.779718380445771686e-07	1.748942368151595872e-07	1.017596927637302251
10	-0.266026839610731480	0.266026872915171075	3.272603804616025513e-08	5.784015488785598791e-10	3.330443959503881501e-08	3.272603804616025513e-08	1.017674047437783891
11	-0.266026866193464384	0.266026872446209817	6.143305142369825944e-09	1.094402901635760372e-10	6.252745432533401981e-09	6.143305142369825944e-09	1.017814561970685094
12	-0.266026871179883218	0.266026872357551347	1.156886308972815414e-09	2.078182070874845522e-11	1.177668129681563869e-09	1.156886308972815414e-09	1.017963580818239899
13	-0.266026872118228175	0.266026872340752951	2.185413516819778579e-10	3.983424701203830409e-12	2.225247763831816883e-10	2.185413516819778579e-10	1.018227327096432155
14	-0.266026872295359429	0.266026872337545128	4.141009757319125129e-11	7.756018050031343591e-13	4.218569937819438564e-11	4.141009757319125129e-11	1.018729774872717320
15	-0.266026872328898767	0.266026872336947384	7.870759599626353520e-12	1.778577285449500778e-13	8.048617328171303598e-12	7.870759599626353520e-12	1.022597276195984062
16	-0.266026872335268449	0.266026872336789677	1.501077040444442900e-12	2.015054789694659121e-14	1.521227588341389492e-12	1.501077040444442900e-12	1.013424059761103502
17	-0.266026872336482367	0.266026872336775744	2.871591853192967392e-13	6.217248937900876626e-15	2.933764342571976158e-13	2.871591853192967392e-13	1.021650879566982306
18	-0.266026872336713960	0.266026872336803943	5.556666238248908485e-14	3.441691376337985275e-14	8.998357614586893760e-14	5.556666238248908485e-14	1.619380619380619279


==> experiments/Experiment1b_nrElem388485.dat <==
Iter	Energy	DualEnergy	EnergyError	DualEnergyError	DualEst	ExactError	EfficiencyIndex
1	12692321.010016880929470062	0.796284897981282991	1.269232178653870709e+07	1.976307108236630139e-02	1.269232180630177818e+07	1.269232178653870709e+07	1.000000001557088680
2	-0.772506257715319666	0.779651148903851898	4.015569183597023084e-03	3.129322004935208845e-03	7.144891188532231929e-03	4.015569183597023084e-03	1.779297245759829948
3	-0.776041877233615063	0.777251799161875256	4.799496653016266379e-04	7.299722629585669864e-04	1.209921928260193624e-03	4.799496653016266379e-04	2.520935039093760821
4	-0.776437984494800837	0.776737484241277421	8.384240411585253128e-05	2.156573423607310858e-04	2.994997464765836170e-04	8.384240411585253128e-05	3.572175078170922724
5	-0.776502319631990678	0.776591706017117134	1.950726692601101320e-05	6.987911820044434563e-05	8.938638512645535883e-05	1.950726692601101320e-05	4.582209566593228978
6	-0.776516563712852936	0.776545381065582019	5.263186063753089172e-06	2.355416666532939018e-05	2.881735272908247936e-05	5.263186063753089172e-06	5.475267714273683417
7	-0.776520311369532257	0.776529958162797462	1.515529384432667825e-06	8.131263880772898744e-06	9.646793265205566570e-06	1.515529384432667825e-06	6.365296090129459294
8	-0.776521359275490264	0.776524665749705245	4.676234264255896278e-07	2.838850788555724591e-06	3.306474214981314219e-06	4.676234264255896278e-07	7.070805327815319785
9	-0.776521690153175959	0.776522837760627249	1.367457407308592110e-07	1.010861710559751714e-06	1.147607451290610925e-06	1.367457407308592110e-07	8.392272001724087716
10	-0.776521783732343374	0.776522190828548897	4.316657331582263168e-08	3.639296322077711920e-07	4.070962055235938237e-07	4.316657331582263168e-08	9.430820522748637913
11	-0.776521812839740089	0.776521958859412220	1.405917660068922714e-08	1.319604955307696059e-07	1.460196721314588331e-07	1.405917660068922714e-08	10.386075677027946540
12	-0.776521822214639390	0.776521875022115449	4.684277299382699766e-09	4.812319875924231383e-08	5.280747605862501359e-08	4.684277299382699766e-09	11.273345424188285335
13	-0.776521825311980884	0.776521844532404804	1.586935804986921994e-09	1.763348811412157602e-08	1.922042391910849801e-08	1.586935804986921994e-09	12.111658114152193733
14	-0.776521826354127365	0.776521833386555338	5.447893247634283398e-10	6.487638648522420226e-09	7.032427973285848566e-09	5.447893247634283398e-10	12.908527486913662585
15	-0.776521826709792307	0.776521829294235744	1.891243828211486289e-10	2.395319054215860888e-09	2.584443437037009517e-09	1.891243828211486289e-10	13.665310619842545137
16	-0.776521826832625273	0.776521827786039287	6.629141680036809703e-11	8.871225976037067085e-10	9.534140144040748055e-10	6.629141680036809703e-11	14.382163791659689167
17	-0.776521826875482768	0.776521827228380146	2.343392146997302916e-11	3.294634565165210915e-10	3.528973779864941207e-10	2.343392146997302916e-11	15.059254100457659220
18	-0.776521826890570144	0.776521827021588784	8.346545676829464355e-12	1.226720947045123467e-10	1.310186403813418110e-10	8.346545676829464355e-12	15.697348993734951961
19	-0.776521826895925193	0.776521826944682303	2.991495939852484298e-12	4.576561352109820291e-11	4.875710946095068721e-11	2.991495939852484298e-12	16.298571163481163637
20	-0.776521826897837220	0.776521826916035995	1.079469846843039704e-12	1.711930597281252631e-11	1.819877581965556601e-11	1.079469846843039704e-12	16.858994137611848174
21	-0.776521826898525447	0.776521826905327561	3.912425938779051648e-13	6.410871833395503927e-12	6.802114427273409092e-12	3.912425938779051648e-13	17.385925085130534029
22	-0.776521826898775025	0.776521826901316992	1.416644579421699746e-13	2.400302179239588440e-12	2.541966637181758415e-12	1.416644579421699746e-13	17.943573667711600450
23	-0.776521826898864509	0.776521826899807088	5.218048215738235740e-14	8.903988657493755454e-13	9.425793479067579028e-13	5.218048215738235740e-14	18.063829787234041646
24	-0.776521826898897372	0.776521826899244649	1.931788062847772380e-14	3.279598814742712420e-13	3.472777621027489658e-13	1.931788062847772380e-14	17.977011494252874257
25	-0.776521826898909362	0.776521826899043921	7.327471962526033167e-15	1.272315586220429395e-13	1.345590305845689727e-13	7.327471962526033167e-15	18.363636363636363313
26	-0.776521826898914802	0.776521826898954659	1.887379141862766119e-15	3.796962744218035368e-14	3.985700658404311980e-14	1.887379141862766119e-15	21.117647058823528994
27	-0.776521826898916023	0.776521826898932677	6.661338147750939243e-16	1.598721155460225418e-14	1.665334536937734811e-14	6.661338147750939243e-16	25.000000000000000000
28	-0.776521826898916245	0.776521826898932233	4.440892098500626162e-16	1.554312234475219157e-14	1.598721155460225418e-14	4.440892098500626162e-16	36.000000000000000000
29	-0.776521826898917134	0.776521826898922796	-4.440892098500626162e-16	6.106226635438360972e-15	5.662137425588298356e-15	-4.440892098500626162e-16	-12.750000000000000000


==> experiments/Experiment1b_nrElem388485_CR.dat <==
Iter	Energy	DualEnergy	EnergyError	DualEnergyError	DualEst	ExactError	EfficiencyIndex
1	12693229.985186604782938957	0.796304361225224633	1.269323076173097081e+07	1.975999476985046410e-02	1.269323078149096668e+07	1.269323076173097081e+07	1.000000001556734963
2	-0.772528144762914426	0.779672261779480125	4.016221692459742698e-03	3.127895324105955943e-03	7.144117016565698641e-03	4.016221692459742698e-03	1.778815405030659713
3	-0.776063193396127837	0.777273658881973528	4.811730592463314693e-04	7.292924265993594446e-04	1.210465485845690914e-03	4.811730592463314693e-04	2.515655152725427168
4	-0.776460497699928753	0.776759691622868509	8.386875544541538829e-05	2.153251674943401639e-04	2.991939229397555522e-04	8.386875544541538829e-05	3.567406256963966182
5	-0.776524865580586754	0.776614036417074161	1.950087478741480140e-05	6.966996169999184474e-05	8.917083648740664614e-05	1.950087478741480140e-05	4.572658276076642991
6	-0.776539136707441457	0.776567822596022528	5.229747932711248382e-06	2.345614064835910284e-05	2.868588858107035122e-05	5.229747932711248382e-06	5.485137897688078468
7	-0.776542831463631344	0.776552459820601948	1.534991742824232119e-06	8.093365227779258930e-06	9.628356970603491050e-06	1.534991742824232119e-06	6.272578999603132921
8	-0.776543891909824757	0.776547208325262250	4.745455494115091710e-07	2.841869888081660633e-06	3.316415437493169804e-06	4.745455494115091710e-07	6.988613509505894328
9	-0.776544213787882076	0.776545367771667716	1.526674920926396339e-07	1.001316293547382941e-06	1.153983785640022575e-06	1.526674920926396339e-07	7.558804889123203807
10	-0.776544317741539869	0.776544722575024160	4.871383429971842816e-08	3.561196499912711033e-07	4.048334842909895315e-07	4.871383429971842816e-08	8.310441789496531229
11	-0.776544350552422546	0.776544494305659083	1.590295162223753778e-08	1.278502849144658171e-07	1.437532365367033549e-07	1.590295162223753778e-08	9.039406014144519830
12	-0.776544361074943179	0.776544412603434542	5.380430989632145611e-09	4.614806037306351527e-08	5.152849136269566088e-08	5.380430989632145611e-09	9.577019287486226773
13	-0.776544364606108761	0.776544383186570930	1.849265407471989420e-09	1.673119676137702072e-08	1.858046216884901014e-08	1.849265407471989420e-09	10.047482688950069019
14	-0.776544365813506721	0.776544372545772577	6.418674480812569527e-10	6.090398407820885041e-09	6.732265855902141993e-09	6.418674480812569527e-10	10.488560957604246227
15	-0.776544366230917715	0.776544368680620378	2.244564534237269982e-10	2.225246209519582408e-09	2.449702662943309406e-09	2.244564534237269982e-10	10.913932861260983387
16	-0.776544366376377693	0.776544367271185143	7.899647602727100093e-11	8.158109743305885786e-10	8.948074503578595795e-10	7.899647602727100093e-11	11.327181861238416971
17	-0.776544366427406763	0.776544366755398174	2.796740616872739338e-11	3.000240056394432031e-10	3.279914118081705965e-10	2.796740616872739338e-11	11.727630722327198498
18	-0.776544366445418577	0.776544366566049860	9.955591906418703729e-12	1.106756908342276802e-10	1.206312827406463839e-10	9.955591906418703729e-12	12.116937282540815701
19	-0.776544366451813017	0.776544366496327743	3.561151373787652119e-12	4.095357386546538692e-11	4.451472523925303904e-11	3.561151373787652119e-12	12.500093527871305454
20	-0.776544366454093637	0.776544366470548919	1.280531236602655554e-12	1.517475034518156463e-11	1.645528158178422018e-11	1.280531236602655554e-12	12.850355470782035994
21	-0.776544366454912538	0.776544366461008106	4.616307336391400895e-13	5.633937760762819380e-12	6.095568494401959470e-12	4.616307336391400895e-13	13.204425204425204399
22	-0.776544366455207635	0.776544366457475044	1.665334536937734811e-13	2.100875029498183721e-12	2.267408483191957203e-12	1.665334536937734811e-13	13.615333333333333954
23	-0.776544366455313551	0.776544366456175972	6.061817714453354711e-14	8.018030683842880535e-13	8.624212455288216006e-13	6.061817714453354711e-14	14.227106227106226299
24	-0.776544366455353074	0.776544366455654833	2.109423746787797427e-14	2.806643806252395734e-13	3.017586180931175477e-13	2.109423746787797427e-14	14.305263157894737347
25	-0.776544366455367063	0.776544366455476753	7.105427357601001859e-15	1.025846074753644643e-13	1.096900348329654662e-13	7.105427357601001859e-15	15.437500000000000000
26	-0.776544366455371726	0.776544366455396706	2.442490654175344389e-15	2.253752739989067777e-14	2.498001805406602216e-14	2.442490654175344389e-15	10.227272727272726627
27	-0.776544366455373281	0.776544366455395596	8.881784197001252323e-16	2.142730437526552123e-14	2.231548279496564646e-14	8.881784197001252323e-16	25.125000000000000000
28	-0.776544366455374835	0.776544366455404145	-6.661338147750939243e-16	2.997602166487922659e-14	2.930988785010413267e-14	-6.661338147750939243e-16	-44.000000000000000000
29	-0.776544366455374391	0.776544366455365731	-2.220446049250313081e-16	-8.437694987151189707e-15	-8.659739592076221015e-15	-2.220446049250313081e-16	39.000000000000000000


==> experiments/Experiment2_nrElem92890.dat <==
Iter	Energy	DualEnergy	EnergyError	DualEnergyError	DualEst	ExactError	EfficiencyIndex
1	0.005620828178484105	-0.005312796191993664	4.520325580688495937e-05	2.628287306835558682e-04	3.080319864904408275e-04	4.520325580688495937e-05	6.814376110570427691
2	0.005576334933773533	-0.005575477367420072	7.100110963132247321e-07	1.475552571473734420e-07	8.575663534605981742e-07	7.100110963132247321e-07	1.207821057887070948
3	0.005575642206660986	-0.005575620958365740	1.728398376591583352e-08	3.964311479781601477e-09	2.124829524569743500e-08	1.728398376591583352e-08	1.229363295723481242
4	0.005575625541965700	-0.005575624734615947	6.192884807396104030e-10	1.880612722840457884e-10	8.073497530236561914e-10	6.192884807396104030e-10	1.303673131558084286
5	0.005575624959794422	-0.005575624909713478	3.711720254068184843e-11	1.296374205900230336e-11	5.008094459968415180e-11	3.711720254068184843e-11	1.349265062333120380
6	0.005575624926292634	-0.005575624921534485	3.615414391477944633e-12	1.142734344650175871e-12	4.758148736128120504e-12	3.615414391477944633e-12	1.316072853873615722
7	0.005575624923144912	-0.005575624922557688	4.676927248259410419e-13	1.195319884739198812e-13	5.872247132998609231e-13	4.676927248259410419e-13	1.255578036879674730
8	0.005575624922746558	-0.005575624922663005	6.933863205826895637e-14	1.421519152389194574e-14	8.355382358216090211e-14	6.933863205826895637e-14	1.205011133071476781


==> experiments/Experiment2b_nrElem92890.dat <==
Iter	Energy	DualEnergy	EnergyError	DualEnergyError	DualEst	ExactError	EfficiencyIndex
1	0.000033622934777522	-0.000025465368998089	8.567507309789623455e-07	7.300815048454056247e-06	8.157565779433018592e-06	8.567507309789623455e-07	9.521515984132062016
2	0.000032826880461732	-0.000031483891722974	6.069641518927917315e-08	1.282292323568203028e-06	1.342988738757482201e-06	6.069641518927917315e-08	22.126327140893401690
3	0.000032773085092103	-0.000032559692083897	6.901045560788506960e-09	2.064919626457286999e-07	2.133930082065172069e-07	6.901045560788506960e-09	30.921837325492909088
4	0.000032767109141327	-0.000032733828457900	9.250947843525490592e-10	3.235558864306671513e-08	3.328068342741926419e-08	9.250947843525490592e-10	35.975430831892097672
5	0.000032766315982047	-0.000032761135821290	1.319355040596916807e-10	5.048225252937460408e-09	5.180160756997152088e-09	1.319355040596916807e-10	39.262826135514579562
6	0.000032766203395217	-0.000032765392355423	1.934867425377713793e-11	7.916911197184610220e-10	8.110397939722381599e-10	1.934867425377713793e-11	41.917073145924277355
7	0.000032766186929471	-0.000032766058713459	2.882928684460554086e-12	1.253330835179777315e-10	1.282160122024382856e-10	2.882928684460554086e-12	44.474222651966059061
8	0.000032766184481446	-0.000032766163968087	4.349031443133533070e-13	2.007845589958997742e-11	2.051335904390333073e-11	4.349031443133533070e-13	47.167649422932640846
9	0.000032766184113015	-0.000032766180785314	6.647226578849682599e-14	3.261228608128149964e-12	3.327700873916646790e-12	6.647226578849682599e-14	50.061493082014258960
10	0.000032766184056876	-0.000032766183508377	1.033388327166540055e-14	5.381658253799173619e-13	5.484997086515827625e-13	1.033388327166540055e-14	53.077792174750101140
11	0.000032766184048189	-0.000032766183956059	1.646340670128504380e-15	9.048315617815952394e-14	9.212949684828802832e-14	1.646340670128504380e-15	55.960165790654315288
12	0.000032766184046815	-0.000032766184030972	2.721347452938616129e-16	1.557024772785506328e-14	1.584238247314892489e-14	2.721347452938616129e-16	58.215214143426294413
13	0.000032766184046590	-0.000032766184043780	4.752871273633330063e-17	2.763041802734261809e-15	2.810570515470595110e-15	4.752871273633330063e-17	59.134160250926719016


==> experiments/Experiment3_adapt_nrElem1321.dat <==
Iter	eps	Energy	DualEnergy	Energy0	DualEnergy0	Energy0Error	DualEnergy0Error	DualEst	DualEst0	ExactError	EfficiencyIndex
1	1.000000e+00	0.004281641557530872	-0.004281641304916957	0.048730850327853695	-0.008563500405530652	3.820384495731139751e-03	3.634696542659190260e-02	2.526139150291206725e-10	4.016734992232304235e-02	9.380465177140727417e-02	0.428202111129914242
2	5.000000e-01	0.004838283033388725	-0.004838283033383456	0.048727453355355860	-0.009672317584226254	3.816987523233304758e-03	3.523814824789629763e-02	5.268355196541563146e-15	3.905513577112960932e-02	9.380125479890943918e-02	0.416360483181763108
3	2.500000e-01	0.005940593708742250	-0.005940593702951239	0.048710482998283150	-0.011848208469381050	3.800017166160594984e-03	3.306225736274150118e-02	5.791010899980353344e-12	3.686227452890210310e-02	9.378428444183672941e-02	0.393053854900000887
4	1.250000e-01	0.008063642590182312	-0.008063638933409518	0.048624953644246890	-0.015889577377666535	3.714487812124335486e-03	2.902088845445601958e-02	3.656772794291551776e-09	3.273537626658035160e-02	9.369875508780046991e-02	0.349368315896039894
5	6.250000e-02	0.011799411227504306	-0.011798874013614482	0.048327985661404470	-0.022201926112450032	3.417519829281914778e-03	2.270853971967252277e-02	5.372138898243616900e-07	2.612605954895443755e-02	9.340178710495805614e-02	0.279716912906558146
6	3.125000e-02	0.017167091453926205	-0.017154822293182555	0.047747323177153966	-0.028445522349256777	2.836857345031411348e-03	1.646494348286577786e-02	1.226916074364980958e-05	1.930180082789718921e-02	9.282112462070754577e-02	0.207946207361412783
7	1.562500e-02	0.023224499701412601	-0.023171719362697744	0.047090205686314335	-0.033387606559644151	2.179739854191779791e-03	1.152285927247840430e-02	5.278033871485704465e-05	1.370259912667018409e-02	9.216400712986791421e-02	0.148676251753701527
8	7.812500e-03	0.029133757399604682	-0.029021234505480657	0.046497514694508732	-0.037934317766884884	1.587048862386176984e-03	6.976148065237670892e-03	1.125228941240251357e-04	8.563196927623847876e-03	9.157131613806231141e-02	0.093513965822147771
9	7.812500e-03	0.029089806395854075	-0.029058379461530497	0.046336229574408846	-0.037983885348089913	1.425763742286291491e-03	6.926580484032641982e-03	3.142693432357790417e-05	8.352344226318933473e-03	9.141003101796242591e-02	0.091372293973706956
10	3.906250e-03	0.034300805796211739	-0.034168287446026131	0.045926666077708525	-0.041426725921846319	1.016200245585970052e-03	3.483739910276235918e-03	1.325183501856078139e-04	4.499940155862205970e-03	9.100046752126210448e-02	0.049449637770386211
11	3.906250e-03	0.034262719550743878	-0.034216682005458944	0.045796373937744592	-0.041433308219996252	8.859081056220366457e-04	3.477157612126302588e-03	4.603754528493403386e-05	4.363065717748339234e-03	9.087017538129817107e-02	0.048014276405218582
12	3.906250e-03	0.034248310871379542	-0.034228459018272581	0.045739989543341297	-0.041429482189570099	8.295237112187422990e-04	3.480983642552455681e-03	1.985185310696135907e-05	4.310507353771197980e-03	9.081379098689487672e-02	0.047465338765488134
13	1.953125e-03	0.038281717606129168	-0.038111513639596320	0.045501061837618408	-0.043200085921717528	5.905960054958525607e-04	1.710379910405027126e-03	1.702039665328475282e-04	2.300975915900879687e-03	9.057486328117198005e-02	0.025404133470872035
14	1.953125e-03	0.038246719877250354	-0.038175078336103355	0.045410104571910109	-0.043260789934492595	4.996387397875542979e-04	1.649675897629959698e-03	7.164154114699949893e-05	2.149314637417513996e-03	9.048390601546368872e-02	0.023753557202207832
15	1.953125e-03	0.038230163192411445	-0.038192899801115121	0.045363433136032139	-0.043274354412204570	4.529673039095835629e-04	1.636111419917984922e-03	3.726339129632438851e-05	2.089078723827568485e-03	9.043723457958571799e-02	0.023099763427520081
16	1.953125e-03	0.038221220253024775	-0.038199938767622205	0.045335830685230866	-0.043278346175725027	4.253648531083106810e-04	1.632119656397527929e-03	2.128148540257029930e-05	2.057484509505838610e-03	9.040963212878444510e-02	0.022757359598311877
17	1.953125e-03	0.038216075148154734	-0.038203262220725932	0.045318159350947143	-0.043279552788297114	4.076935188245880970e-04	1.630913043825441000e-03	1.281292742880135727e-05	2.038606562650029097e-03	9.039196079450072252e-02	0.022552963169862491
18	9.765625e-04	0.041018008084486482	-0.040893484989510356	0.045227251407069638	-0.044152481862198154	3.167855749470829818e-04	7.579839699244014795e-04	1.245230949761255701e-04	1.074769544871484461e-03	9.030105285062321741e-02	0.011902071027337605
19	9.765625e-04	0.040998319275263137	-0.040936910251517494	0.045188983868768677	-0.044231727548998387	2.785180366461220691e-04	6.787382831241681180e-04	6.140902374564272126e-05	9.572563197702901872e-04	9.026278531232226343e-02	0.010605215831286895
20	9.765625e-04	0.040987624468464698	-0.040950974027360219	0.045167203376659082	-0.044260717483597001	2.567375445365269182e-04	6.497483485255542424e-04	3.665044110447851500e-05	9.064858930620811606e-04	9.024100482021266134e-02	0.010045166217597807
21	9.765625e-04	0.040981108097147889	-0.040957519102657096	0.045153184888569189	-0.044275434241467931	2.427190564466344402e-04	6.350315906546236122e-04	2.358899449079326915e-05	8.777506471012580525e-04	9.022698633212276886e-02	0.009728249637755659
22	9.765625e-04	0.040976926091198601	-0.040961118647729722	0.045143569946266796	-0.044284241901572187	2.331041141442405373e-04	6.262239305503680686e-04	1.580744346887930085e-05	8.593280446946086060e-04	9.021737138982037496e-02	0.009525084043754021
23	9.765625e-04	0.040974153469544486	-0.040963275871320953	0.045136714497321491	-0.044290000462187770	2.262486651989359387e-04	6.204653699347847939e-04	1.087759822353262518e-05	8.467140351337207327e-04	9.021051594087506342e-02	0.009385979298562776
24	9.765625e-04	0.040972270968966149	-0.040964638208331405	0.045131694160967385	-0.044293966885773195	2.212283288448302354e-04	6.164989463493600330e-04	7.632760634743163131e-06	8.377272751941902684e-04	9.020549560452095772e-02	0.009286876254934125
25	4.882812e-04	0.042782311401178739	-0.042729335860491616	0.045110879158367305	-0.044718519409670296	2.004133262447499453e-04	1.919464224522590690e-04	5.297554068712378994e-05	3.923597486970090142e-04	9.018468060192089131e-02	0.004350625251187639
26	4.882812e-04	0.042776231113488411	-0.042746166994798510	0.045101306524715459	-0.044765652580168666	1.908406925929043152e-04	1.448132519538888885e-04	3.006411868990144232e-05	3.356539445467932037e-04	9.017510796826903874e-02	0.003722246106596331
27	4.882812e-04	0.042772593816378740	-0.042752681906607755	0.045095443487435070	-0.044786043421853182	1.849776553125154210e-04	1.244224102693730627e-04	1.991190977098517001e-05	3.094000655818884837e-04	9.016924493098865678e-02	0.003431325900740201
28	4.882812e-04	0.042770200142807205	-0.042756260856041811	0.045091469877775570	-0.044797738983349294	1.810040456530145891e-04	1.127268487732605018e-04	1.393928676539368805e-05	2.937308944262750909e-04	9.016527132132914901e-02	0.003257694344194706
29	4.882812e-04	0.042768552380724398	-0.042758492683268506	0.045088635392875984	-0.044805394684122465	1.781695607534286574e-04	1.050711480000895981e-04	1.005969745589141429e-05	2.832407087535182555e-04	9.016243683642956308e-02	0.003141449129944951
30	4.882812e-04	0.042767384471694342	-0.042759969708825611	0.045086547178726469	-0.044810758849337093	1.760813466039137798e-04	9.970698278546213933e-05	7.414762868730717660e-06	2.757883293893759191e-04	9.016034862228004820e-02	0.003058864940116528
31	4.882812e-04	0.042766538472288854	-0.042760984775945615	0.045084972741284673	-0.044814680160156377	1.745069091621184731e-04	9.578567196617815416e-05	5.553696343238434530e-06	2.702925811282966273e-04	9.015877418483825290e-02	0.002997962023908605
32	4.882812e-04	0.042765915112114097	-0.042761702350911028	0.045083764199490964	-0.044817623881773717	1.732983673684088122e-04	9.284195034883757636e-05	4.212761203069292915e-06	2.661403177172463885e-04	9.015756564304454324e-02	0.002951946581731808
33	4.882812e-04	0.042765449463950153	-0.042762221096152769	0.045082822889131728	-0.044819876022271346	1.723570570091731424e-04	9.058980985120895779e-05	3.228367797383779880e-06	2.629468668603821002e-04	9.015662433268531450e-02	0.002916556257586649
34	4.882812e-04	0.042765097702545017	-0.042762602845741716	0.045082080661081159	-0.044821622123112567	1.716148289586036380e-04	8.884370900998778131e-05	2.494856803300637971e-06	2.604585379685914193e-04	9.015588210463473806e-02	0.002888979974332720
35	2.441406e-04	0.043843818180645019	-0.043829551925606690	0.045079348914259160	-0.044975653220834959	1.688830821366046897e-04	-6.518738871240381538e-05	1.426625503832962272e-05	1.036956934242008743e-04	9.015315035781273911e-02	0.001150217080741367
36	2.441406e-04	0.043842869150583996	-0.043834218856899206	0.045078004542319305	-0.044992871354374103	1.675387101967504289e-04	-8.240552225154823551e-05	8.650293684790699711e-06	8.513318794520219335e-05	9.015180598587288485e-02	0.000944331475273417
37	2.441406e-04	0.043842263418494315	-0.043836265648471158	0.045077140190943173	-0.045000664661263873	1.666743588206176518e-04	-9.019882914131777119e-05	5.997770023156989705e-06	7.647552967929988066e-05	9.015094163449674514e-02	0.000848305389746879
38	2.441406e-04	0.043841841452572167	-0.043837469216869686	0.045076531769047530	-0.045005225954146980	1.660659369249750661e-04	-9.476012202442457566e-05	4.372235702480853359e-06	7.130581490055049043e-05	9.015033321260110255e-02	0.000790965627740835
39	2.441406e-04	0.043841534680307104	-0.043838254408828943	0.045076083270646425	-0.045008252611558552	1.656174385238698421e-04	-9.778677943599739519e-05	3.280271478160734500e-06	6.783065908787244691e-05	9.014988471420000427e-02	0.000752420918816639
40	2.441406e-04	0.043841305567591804	-0.043838795414474899	0.045075742920034773	-0.045010403017134916	1.652770879122175685e-04	-9.993718501236092955e-05	2.510153116905278203e-06	6.533990289985663891e-05	9.014954436358835199e-02	0.000724794599474954
41	2.441406e-04	0.043841131167897215	-0.043839182166924701	0.045075479292690221	-0.045011992186424758	1.650134605676659150e-04	-1.015263543022032477e-04	1.949000972514824959e-06	6.348710626546266722e-05	9.014928073624380034e-02	0.000704244179731300
42	2.441406e-04	0.043840996505432051	-0.043839466238723201	0.045075271894789139	-0.045013197580350481	1.648060626665837081e-04	-1.027317482279258010e-04	1.530266708849037371e-06	6.207431443865790710e-05	9.014907333834271119e-02	0.000688574071146399
43	2.441406e-04	0.043840891355272110	-0.043839679195706985	0.045075106695333336	-0.045014130691783089	1.646408632107812520e-04	-1.036648596605335704e-04	1.212159565125436878e-06	6.097600355024768159e-05	9.014890813888691568e-02	0.000676392036343975
44	2.441406e-04	0.043840808499569069	-0.043839841351320581	0.045074973745298536	-0.045014864312755136	1.645079131759805136e-04	-1.043984806325809478e-04	9.671482484874260876e-07	6.010943254339956576e-05	9.014877518885211494e-02	0.000666780357442202
45	2.441406e-04	0.043840742712282790	-0.043839966331029739	0.045074865801419534	-0.045015447732909823	1.643999692969785875e-04	-1.049819007872682119e-04	7.763812530509062171e-07	5.941806850971037557e-05	9.014866724497311301e-02	0.000659112001603370
46	2.441406e-04	0.043840690134327884	-0.043840063592257041	0.045074777480885488	-0.045015916387016935	1.643116487629325828e-04	-1.054505548943804327e-04	6.265420708431723718e-07	5.886109386855215009e-05	9.014857892443906007e-02	0.000652934240016013
47	2.441406e-04	0.043840647871324363	-0.043840139882805537	0.045074704717046762	-0.045016296366216520	1.642388849242074067e-04	-1.058305340939647010e-04	5.079885188261079598e-07	5.840835083024270569e-05	9.014850616060034183e-02	0.000647912575791192
48	1.220703e-04	0.044436577484533980	-0.044433959712570616	0.045074466140614999	-0.045057497135011386	1.640003084924443466e-04	-1.470313028888309281e-04	2.617771963364656784e-06	1.696900560361341848e-05	9.014826758416857877e-02	0.000188234406033039
49	1.220703e-04	0.044436484698374343	-0.044434933518471366	0.045074342055434168	-0.045061801662202666	1.638762233116125566e-04	-1.513358300801112555e-04	1.551179902976873581e-06	1.254039323150130114e-05	9.014814349898775392e-02	0.000139108724203978
50	1.220703e-04	0.044436422117803187	-0.044435353645121849	0.045074258811016114	-0.045063603153268059	1.637929788935593711e-04	-1.531373211455036576e-04	1.068472681338417107e-06	1.065565774805571353e-05	9.014806025456970073e-02	0.000118201741867381
51	1.220703e-04	0.044436376329027499	-0.044435594932610227	0.045074198025958669	-0.045064583009538695	1.637321938361135931e-04	-1.541171774161395613e-04	7.813964172723175672e-07	9.615016419974031781e-06	9.014799946951224108e-02	0.000106658123048264
52	1.220703e-04	0.044436341486649419	-0.044435750043338468	0.045074151711465824	-0.045065188822650766	1.636858793432685588e-04	-1.547229905282110352e-04	5.914433109516226139e-07	8.962888815057523662e-06	9.014795315501940298e-02	0.000099424207664980
53	1.220703e-04	0.044436314331589150	-0.044435856257484072	0.045074115486976318	-0.045065592573785840	1.636496548537633156e-04	-1.551267416632848284e-04	4.580741050780323675e-07	8.522913190478487167e-06	9.014791693052989774e-02	0.000094543650931462
54	1.220703e-04	0.044436292818127963	-0.044435932152432009	0.045074086638944674	-0.045065875566212013	1.636208068221192691e-04	-1.554097340894580737e-04	3.606656959545539998e-07	8.211072732661195417e-06	9.014788808249825369e-02	0.000091084471387138
55	1.220703e-04	0.044436275568150184	-0.044435988074366960	0.045074063356054503	-0.045066081189396395	1.635975239319478747e-04	-1.556153572738402935e-04	2.874937832242352442e-07	7.982166658107581192e-06	9.014786479960808230e-02	0.000088545265890117
56	1.220703e-04	0.044436261607998052	-0.044436030231721130	0.045074044367025716	-0.045066234636290316	1.635785349031609881e-04	-1.557688041677607327e-04	2.313762769226568317e-07	7.809730735400255419e-06	9.014784581057930235e-02	0.000086632472081587
57	1.220703e-04	0.044436250225948139	-0.044436062569572755	0.045074028747213661	-0.045066351630522417	1.635629150911060981e-04	-1.558857983998615526e-04	1.876563753833160320e-07	7.677116691244545432e-06	9.014783019076724746e-02	0.000085161414035130
58	1.220703e-04	0.044436240888492171	-0.044436087712699031	0.045074015806108432	-0.045066442418087715	1.635499739858770063e-04	-1.559765859651604525e-04	1.531757931397259576e-07	7.573388020716553815e-06	9.014781724966200449e-02	0.000084010775321850
59	1.220703e-04	0.044436233188013194	-0.044436107473515750	0.045074005017532101	-0.045066513913566870	1.635391854095460951e-04	-1.560480814443154784e-04	1.257144974439738938e-07	7.491103965230616613e-06	9.014780646108568052e-02	0.000083098017126621
60	1.220703e-04	0.044436226808431178	-0.044436123141432124	0.045073995974100126	-0.045066570926602628	1.635301419775705978e-04	-1.561050944800732032e-04	1.036669990545080466e-07	7.425047497497394566e-06	9.014779741765370502e-02	0.000082365268039742
61	1.220703e-04	0.044436221501736581	-0.044436135655969447	0.045073988356310851	-0.045066616887165234	1.635225241882962144e-04	-1.561510550426789545e-04	8.584576713377423118e-08	7.371469145617259855e-06	9.014778979986443064e-02	0.000081770935948430
62	1.220703e-04	0.044436217071444642	-0.044436145714950283	0.045073981910890175	-0.045066654292552390	1.635160787676198657e-04	-1.561884604298346968e-04	7.135649435913160588e-08	7.327618337785168912e-06	9.014778335444376123e-02	0.000081284509337011
63	6.103516e-05	0.044749742309841870	-0.044749433517872181	0.045073964247961978	-0.045072586947277768	1.634984158394234277e-04	-1.621211151552129359e-04	3.087919696886931575e-07	1.377300684210491788e-06	9.014776569151555785e-02	0.000015278256467538
64	6.103516e-05	0.044749734637974395	-0.044749561317323459	0.045073954469728297	-0.045073015158005575	1.634886376057423374e-04	-1.625493258830199017e-04	1.733206509355045277e-07	9.393117227224356824e-07	9.014775591328187676e-02	0.000010419690575837
65	6.103516e-05	0.044749729160300677	-0.044749611296381997	0.045073947593996959	-0.045073172443528237	1.634817618744038858e-04	-1.627066114056816004e-04	1.178639186805163774e-07	7.751504687222854351e-07	9.014774903755054525e-02	0.000008598666932875
66	6.103516e-05	0.044749724956442111	-0.044749638405563820	0.045073942370087244	-0.045073251782175527	1.634765379646893613e-04	-1.627859500529724168e-04	8.655087829073648820e-08	6.905879117169444470e-07	9.014774381364082378e-02	0.000007660623355639
67	6.103516e-05	0.044749721619383703	-0.044749655318477147	0.045073938248053377	-0.045073298880740562	1.634724159308223457e-04	-1.628330486180065706e-04	6.630090655657117082e-08	6.393673128157750796e-07	9.014773969160695677e-02	0.000007092438645750
68	6.103516e-05	0.044749718917130574	-0.044749666743360075	0.045073934921083386	-0.045073329690587402	1.634690889608311770e-04	-1.628638584648470222e-04	5.217377049837601533e-08	6.052304959841547927e-07	9.014773636463696560e-02	0.000006713762545696
69	6.103516e-05	0.044749716699870351	-0.044749674878568832	0.045073932194885549	-0.045073351152126045	1.634663627629942551e-04	-1.628853200034904858e-04	4.182130151908491911e-08	5.810427595037692683e-07	9.014773363843912868e-02	0.000006445450551582
70	6.103516e-05	0.044749714863379475	-0.044749680891196957	0.045073929936455800	-0.045073366763244756	1.634641043332454857e-04	-1.629009311222007206e-04	3.397218251849354331e-08	5.631732110447651429e-07	9.014773138000937991e-02	0.000006247225553251
71	6.103516e-05	0.044749713331480853	-0.044749685457730018	0.045073928049892076	-0.045073378481883877	1.634622177695208012e-04	-1.629126497613223035e-04	2.787375083523890851e-08	5.495680081984977150e-07	9.014772949344565522e-02	0.000006096304491379
72	6.103516e-05	0.044749712046546569	-0.044749688997462615	0.045073926463481864	-0.045073387491765468	1.634606313593092719e-04	-1.629216596429131081e-04	2.304908395395210974e-08	5.389717163961638136e-07	9.014772790703544370e-02	0.000005978760961696
73	6.103516e-05	0.044749710963888634	-0.044749691784550634	0.045073925122163849	-0.045073394551216832	1.634592900412942806e-04	-1.629287190942768637e-04	1.917933799971960340e-08	5.305709470174169162e-07	9.014772656571742870e-02	0.000005885572129549
74	6.103516e-05	0.044749710048214736	-0.044749694006158851	0.045073923982815275	-0.045073400168215622	1.634581506927204608e-04	-1.629343360930665674e-04	1.604205588506824043e-08	5.238145996538934313e-07	9.014772542636885488e-02	0.000005810624696036
75	6.103516e-05	0.044749709271264593	-0.044749695794596131	0.045073923011143199	-0.045073404695219518	1.634571790206443276e-04	-1.629388630969633156e-04	1.347666846174266908e-08	5.183159236810119808e-07	9.014772445469677875e-02	0.000005749628477217
76	6.103516e-05	0.044749708610163974	-0.044749697246057665	0.045073922179544285	-0.045073408383799599	1.634563474217295975e-04	-1.629425516770435789e-04	1.136410630875328565e-08	5.137957446860186295e-07	9.014772362309786402e-02	0.000005699486620807
77	6.103516e-05	0.044749708046238318	-0.044749698432085386	0.045073921465580313	-0.045073411417737200	1.634556334577583203e-04	-1.629455856146447279e-04	9.614152932102548732e-09	5.100478431135924140e-07	9.014772290913389274e-02	0.000005657911555101
78	6.103516e-05	0.044749707564133885	-0.044749699406873678	0.045073920850862134	-0.045073413933924243	1.634550187395791832e-04	-1.629481018016881722e-04	8.157260207586336520e-09	5.069169378910109991e-07	9.014772229441571361e-02	0.000005623180763630
79	6.103516e-05	0.044749707151152583	-0.044749700212098897	0.045073920320214539	-0.045073416036026506	1.634544880919838739e-04	-1.629502039039512629e-04	6.939053685817153649e-09	5.042841880326109916e-07	9.014772176376811830e-02	0.000005593975955977
80	6.103516e-05	0.044749706796739529	-0.044749700880213780	0.045073919861039743	-0.045073417803679273	1.634540289171884653e-04	-1.629519715567184779e-04	5.916525748494994019e-09	5.020573604699873904e-07	9.014772130459332289e-02	0.000005569274000544
81	6.103516e-05	0.044749706492082861	-0.044749701436755579	0.045073919462825261	-0.045073419298830256	1.634536307027062429e-04	-1.629534667077006671e-04	5.055327281788812854e-09	5.001639950055758455e-07	9.014772090637884761e-02	0.000005548271104103
82	6.103516e-05	0.044749706229797528	-0.044749701902000359	0.045073919116758343	-0.045073420570207530	1.634532846357880653e-04	-1.629547380849749594e-04	4.327797169245695130e-09	4.985465508131059487e-07	9.014772056031192249e-02	0.000005530328972429
83	3.051758e-05	0.044910468266500927	-0.044910446587363720	0.045073918058705233	-0.045073833055456800	1.634522265826776621e-04	-1.633672233342445268e-04	2.167913720763081642e-08	8.500324843313533663e-08	9.014771950225880515e-02	0.000000942932876200
84	3.051758e-05	0.044910467815510356	-0.044910456735050466	0.045073917481347391	-0.045073859909467190	1.634516492248355712e-04	-1.633940773446349026e-04	1.108045988990058461e-08	5.757188020066861256e-08	9.014771892490097693e-02	0.000000638639345369
85	3.051758e-05	0.044910467489974168	-0.044910460202317586	0.045073917073325212	-0.045073869490706825	1.634512412026570272e-04	-1.634036585842699174e-04	7.287656582366519586e-09	4.758261838710975411e-08	9.014771851687879145e-02	0.000000527829424526
86	3.051758e-05	0.044910467235488374	-0.044910461925255954	0.045073916759430427	-0.045073874207540082	1.634509273078718627e-04	-1.634083754175272296e-04	5.310232420452365432e-09	4.255189034463313646e-08	9.014771820298400629e-02	0.000000472024042237
87	3.051758e-05	0.044910467029170863	-0.044910462941331025	0.045073916507842385	-0.045073876951615459	1.634506757198297966e-04	-1.634111194929038779e-04	4.087839837463302928e-09	3.955622692591864720e-08	9.014771795139596422e-02	0.000000438793436205
88	3.051758e-05	0.044910466858427783	-0.044910463604019180	0.045073916301333061	-0.045073878719395222	1.634504692105062662e-04	-1.634128872726667292e-04	3.254408603714509240e-09	3.758193783953700517e-08	9.014771774488664069e-02	0.000000416892837441
89	3.051758e-05	0.044910466715283703	-0.044910464066743802	0.045073916129202307	-0.045073879937673283	1.634502970797521715e-04	-1.634141055507284945e-04	2.648539901284330256e-09	3.619152902367694935e-08	9.014771757275588659e-02	0.000000401469166365
90	3.051758e-05	0.044910466594225512	-0.044910464406003547	0.045073915984194329	-0.045073880817851797	1.634501520717743239e-04	-1.634149857292419017e-04	2.188221964738445990e-09	3.516634253242223451e-08	9.014771742774790875e-02	0.000000390096871400
91	3.051758e-05	0.044910466491208417	-0.044910464663770737	0.045073915861083849	-0.045073881476207923	1.634500289612941804e-04	-1.634156440853684611e-04	1.827437680346211124e-09	3.438487592571926044e-08	9.014771730463742860e-02	0.000000381428137659
92	3.051758e-05	0.044910466403138678	-0.044910464864856212	0.045073915755943841	-0.045073881981881309	1.634499238212863692e-04	-1.634161497587535705e-04	1.538282466684304239e-09	3.377406253279868764e-08	9.014771719949742079e-02	0.000000374652443589
93	3.051758e-05	0.044910466327578946	-0.044910465024857342	0.045073915665729998	-0.045073882378503877	1.634498336074430291e-04	-1.634165463813216923e-04	1.302721604201639849e-09	3.328722612133683256e-08	9.014771710928357051e-02	0.000000369252014236
94	3.051758e-05	0.044910466262567839	-0.044910465154100132	0.045073915588027598	-0.045073882694923004	1.634497559050429594e-04	-1.634168628004487034e-04	1.108467706512072937e-09	3.289310459425598410e-08	9.014771703158117044e-02	0.000000364880062162
95	3.051758e-05	0.044910466206502291	-0.044910465259723885	0.045073915520887776	-0.045073882950935278	1.634496887652214792e-04	-1.634171188127225838e-04	9.467784056749195543e-10	3.256995249889538258e-08	9.014771696444134896e-02	0.000000361295367155
96	3.051758e-05	0.044910466158056869	-0.044910465346845417	0.045073915462716510	-0.045073883160545142	1.634496305939550642e-04	-1.634173284225867717e-04	8.112114521785507293e-10	3.230217136829249824e-08	9.014771690627008949e-02	0.000000358324896923
97	3.051758e-05	0.044910466116125973	-0.044910465419242110	0.045073915412196255	-0.045073883333912670	1.634495800737004179e-04	-1.634175017901154381e-04	6.968838631160600983e-10	3.207828358497977206e-08	9.014771685574983484e-02	0.000000355841331360
98	3.051758e-05	0.044910466079780997	-0.044910465479770734	0.045073915368228683	-0.045073883478567459	1.634495361061277796e-04	-1.634176464449035859e-04	6.000102636960491509e-10	3.188966122419367721e-08	9.014771681178226914e-02	0.000000353748961727
99	3.051758e-05	0.044910466048237688	-0.044910465530634845	0.045073915329892023	-0.045073883600192370	1.634494977694675444e-04	-1.634177680698151169e-04	5.176028425313283776e-10	3.172969965242744550e-08	9.014771677344560197e-02	0.000000351974523461
100	3.051758e-05	0.044910466020830764	-0.044910465573561917	0.045073915296408126	-0.045073883703145114	1.634494642855713331e-04	-1.634178710225586695e-04	4.472688469592256411e-10	3.159326301266363046e-08	9.014771673996170576e-02	0.000000350461044996


==> experiments/Experiment3_adapt_nrElem2707.dat <==
Iter	eps	Energy	DualEnergy	Energy0	DualEnergy0	Energy0Error	DualEnergy0Error	DualEst	DualEst0	ExactError	EfficiencyIndex
1	1.000000e+00	0.004303756577759348	-0.004303755990023698	0.048588479924577571	-0.008607637993093475	4.191435412833462160e-03	3.578940651865063216e-02	5.877356500788577520e-10	3.998084193148409432e-02	9.297697771561075353e-02	0.430007975240642215
2	5.000000e-01	0.004863146818412888	-0.004863146818386124	0.048584360274477101	-0.009721591146802537	4.187315762732991831e-03	3.467545336494157193e-02	2.676418114910816826e-14	3.886276912767456376e-02	9.297285806551028320e-02	0.418001231072096191
3	2.500000e-01	0.005970168755171382	-0.005970168732395626	0.048564010785208528	-0.011904093472389228	4.166966273464418891e-03	3.249295103935487955e-02	2.277575524012309671e-11	3.665991731281929844e-02	9.295250857624171026e-02	0.394394060734251428
4	1.250000e-01	0.008097269559504719	-0.008097260698649120	0.048463187734973767	-0.015939956237845953	4.066143223229658210e-03	2.845708827389815607e-02	8.860855599604477995e-09	3.252323149712781081e-02	9.285168552600694958e-02	0.350270771207684073
5	6.250000e-02	0.011814692279729436	-0.011813736981295658	0.048123003929594767	-0.022111475375307318	3.725959417850657762e-03	2.228556913643679055e-02	9.552984337780900947e-07	2.601152855428744831e-02	9.251150172062795607e-02	0.281170752506414767
6	3.125000e-02	0.017095526916596448	-0.017075254367075410	0.047476661777508894	-0.028014031155802234	3.079617265764784950e-03	1.638301335594187502e-02	2.027254952103804686e-05	1.946263062170665997e-02	9.186515956854207632e-02	0.211860848150873526
7	1.562500e-02	0.023027465199186421	-0.022950693032693335	0.046754520799076327	-0.032956945215618580	2.357476287332217757e-03	1.144009929612552906e-02	7.677216649308593599e-05	1.379757558345774682e-02	9.114301859010950912e-02	0.151383789969789379
8	7.812500e-03	0.028834568838977184	-0.028686431216059502	0.046094284970096600	-0.037505147806970139	1.697240458352490544e-03	6.891896704773969873e-03	1.481376229176822878e-04	8.589137163126460417e-03	9.048278276112978191e-02	0.094925652163034946
9	7.812500e-03	0.028773494043529257	-0.028726453692049139	0.045902695386699804	-0.037533674086039644	1.505650874955695440e-03	6.863370425704465316e-03	4.704035148011750933e-05	8.369021300660160756e-03	9.029119317773298681e-02	0.092689231431311650
10	3.906250e-03	0.033893818636296799	-0.033712687006592891	0.045435653179792292	-0.040836336603815394	1.038608668048182637e-03	3.560707907928714611e-03	1.811316297039081147e-04	4.599316575976897248e-03	8.982415097082548094e-02	0.051203563031402728
11	3.906250e-03	0.033844331239685554	-0.033778968977915234	0.045275367132964789	-0.040853036756766763	8.783226212206798889e-04	3.544007754977346325e-03	6.536226177032006257e-05	4.422330376198026214e-03	8.966386492399797126e-02	0.049321210723478608
12	3.906250e-03	0.033825101279360725	-0.033796443560611039	0.045202246827075687	-0.040849475619318572	8.052023153315782111e-04	3.547568892425537190e-03	2.865771874968614519e-05	4.352771207757115401e-03	8.959074461810886958e-02	0.048585054475340249
13	1.953125e-03	0.037768246471674191	-0.037539453788955027	0.044923536801214324	-0.042485308908918953	5.264922894702150913e-04	1.911735602825155589e-03	2.287926827191644197e-04	2.438227892295370680e-03	8.931203459224751340e-02	0.027300104665928353
14	1.953125e-03	0.037724009992821064	-0.037624051831450192	0.044810640749875424	-0.042558388221880933	4.135962381313154634e-04	1.838656289863176141e-03	9.995816137087221165e-05	2.252252527994491604e-03	8.919913854090860683e-02	0.025249711654575690
15	1.953125e-03	0.037702831438973190	-0.037649957190229788	0.044750784084584577	-0.042575230184699560	3.537395728404682527e-04	1.821814327044549153e-03	5.287424874340224124e-05	2.175553899885017406e-03	8.913928187561775962e-02	0.024406230946763953
16	1.953125e-03	0.037691328957981572	-0.037660644810431534	0.044714899864777558	-0.042580090958556333	3.178553530334485289e-04	1.816953553187776460e-03	3.068414755003773253e-05	2.134808906221224989e-03	8.910339765581073990e-02	0.023958782295458367
17	1.953125e-03	0.037684619358316775	-0.037665820518088679	0.044691789466135917	-0.042581451321624206	2.947449543918082004e-04	1.815593190119903222e-03	1.879884022809585886e-05	2.110338144511711422e-03	8.908028725716909957e-02	0.023690293436294162
18	9.765625e-04	0.040414058296567856	-0.040256149611116940	0.044583875999489389	-0.043417937308370499	1.868314877452800782e-04	9.791072033736095137e-04	1.579086854509165194e-04	1.165938691118889592e-03	8.897237379052258532e-02	0.013104502458976612
19	9.765625e-04	0.040389611214953880	-0.040308667260431516	0.044536782776948627	-0.043504820538485443	1.397382652045184304e-04	8.922239732586656480e-04	8.094395452236391453e-05	1.031962238463184078e-03	8.892528056798182368e-02	0.011604824093574459
20	9.765625e-04	0.040376315559658281	-0.040326944938817375	0.044509765418820804	-0.043537709457429054	1.127209070766951871e-04	8.593350543150551912e-04	4.937062084090643177e-05	9.720559613917503783e-04	8.889826320985400043e-02	0.010934476403629019
21	9.765625e-04	0.040368192286692126	-0.040335670809570706	0.044492415009448789	-0.043554741153845146	9.537049770468042365e-05	8.423033578989630454e-04	3.252147712141939540e-05	9.376738556036434691e-04	8.888091280048197873e-02	0.010549777517570214
22	9.765625e-04	0.040362903962628240	-0.040340516142993284	0.044480543273899047	-0.043565002050343159	8.349876215493767795e-05	8.320424614009502839e-04	2.238781963495584115e-05	9.155412235558879619e-04	8.886904106493223598e-02	0.010302139109242183
23	9.765625e-04	0.040359313536460398	-0.040343447227625548	0.044472070119683349	-0.043571727912604892	7.502560793924001326e-05	8.253165991392169554e-04	1.586630883484985155e-05	9.003422070784569686e-04	8.886056791071653138e-02	0.010132078021188026
24	9.765625e-04	0.040356801871860117	-0.040345324274892930	0.044465832993763228	-0.043576387366876329	6.878848201911924587e-05	8.206571448677799085e-04	1.147759696718680944e-05	8.894456268868991544e-04	8.885433078479641755e-02	0.010010155037249904
25	9.765625e-04	0.040355005822390280	-0.040346577136845814	0.044461130771153060	-0.043579745113381203	6.408625940895057438e-05	8.172993983629056602e-04	8.428685544466241186e-06	8.813856577718562346e-04	8.884962856218625582e-02	0.009919970089182426
26	4.882812e-04	0.042125957850643159	-0.042067165628238409	0.044437920671006839	-0.044013923080772600	4.087615926273019396e-05	3.831214309715086364e-04	5.879222240474935024e-05	4.239975902342388303e-04	8.882641846204003544e-02	0.004773327547991076
27	4.882812e-04	0.042119444819458750	-0.042085583672437449	0.044427484034254158	-0.044065601399366702	3.043952251004927723e-05	3.314431123774067012e-04	3.386114702130099685e-05	3.618826348874559784e-04	8.881598182528735452e-02	0.004074521583281333
28	4.882812e-04	0.042115590385213869	-0.042092729031597616	0.044421184471087338	-0.044088184133202479	2.413995934322926695e-05	3.088603785416296765e-04	2.286135361625335483e-05	3.330003378848589435e-04	8.880968226212052063e-02	0.003749594969859403
29	4.882812e-04	0.042113027751687737	-0.042096575209709275	0.044416928793079832	-0.044101025012668535	1.988428133572334167e-05	2.960194990755740663e-04	1.645254197846224287e-05	3.159037804112974079e-04	8.880542658411302859e-02	0.003557257619973096
30	4.882812e-04	0.042111220903157803	-0.042098964039633292	0.044413874713170119	-0.044109307529294463	1.683020142601021618e-05	2.877369824496461836e-04	1.225686352451099692e-05	3.045671838756563998e-04	8.880237250420330852e-02	0.003429718996091464
31	4.882812e-04	0.042109901096739948	-0.042100570113347016	0.044411597587981771	-0.044115049585279731	1.455307623766249892e-05	2.819949264643781262e-04	9.330983392931424536e-06	2.965480027020406251e-04	8.880009537901495387e-02	0.003339500948014975
32	4.882812e-04	0.042108914215423725	-0.042101705206671836	0.044409854018106348	-0.044119223565356802	1.280950636223937567e-05	2.778209463873068663e-04	7.209008751889178779e-06	2.906304527495462420e-04	8.879835180913953074e-02	0.003272926206718549
33	4.882812e-04	0.042108163964570039	-0.042102534827229553	0.044408492363438495	-0.044122359351560794	1.144785169438639061e-05	2.746851601833147360e-04	5.629137340486256580e-06	2.861330118777011267e-04	8.879699015447167776e-02	0.003222327821922148
34	4.882812e-04	0.042107586540304096	-0.042103155569834100	0.044407412478566187	-0.044124773580198395	1.036796682207796749e-05	2.722709315457136348e-04	4.430970469995743066e-06	2.826388983677916023e-04	8.879591026959937627e-02	0.003183017072629271
35	4.882812e-04	0.042107137863960711	-0.042103627908176046	0.044406545330267409	-0.044126667441240927	9.500818523300313956e-06	2.703770705031818822e-04	3.509955784665452772e-06	2.798778890264821961e-04	8.879504312130059862e-02	0.003151953973873838
36	4.882812e-04	0.042106786539581657	-0.042103991800539045	0.044405841752041625	-0.044128174247267976	8.797240297515884766e-06	2.688702644761328808e-04	2.794739042612237601e-06	2.776675047736487656e-04	8.879433954307480725e-02	0.003127085647604261
37	4.882812e-04	0.042106509686988383	-0.042104274777933798	0.044405265817925046	-0.044129388046210485	8.221306180937471009e-06	2.676564655336235998e-04	2.234909054585343391e-06	2.758777717145610708e-04	8.879376360895824272e-02	0.003106949863388021
38	2.441406e-04	0.043171811973555060	-0.043157849970082783	0.044402475925374454	-0.044291663486244970	5.431413630345438559e-06	1.053810254991391360e-04	1.396200347227732896e-05	1.108124391294845745e-04	8.879097371640765068e-02	0.001248014685404983
39	2.441406e-04	0.043170919679158523	-0.043162583935143634	0.044401177399540762	-0.044310671867438964	4.132887796652606749e-06	8.637264430514518532e-05	8.335744014889567843e-06	9.050553210179779207e-05	8.878967519057395785e-02	0.001019324959884592
40	2.441406e-04	0.043170355779832151	-0.043164521628382822	0.044400356375017838	-0.044319121299776179	3.311863273729176438e-06	7.792321196792989513e-05	5.834151449328472960e-06	8.123507524165907157e-05	8.878885416605103442e-02	0.000914924243641380
41	2.441406e-04	0.043169957090007684	-0.043165608553780599	0.044399776491735175	-0.044323894860497787	2.731979991066335600e-06	7.314965124632227811e-05	4.348536227084809358e-06	7.588163123738861371e-05	8.878827428276836464e-02	0.000854635725836102
42	2.441406e-04	0.043169660105866446	-0.043166310353099230	0.044399343404398210	-0.044326935516376488	2.298892654101214461e-06	7.010899536762094097e-05	3.349752767216329641e-06	7.240788802172215544e-05	8.878784119543139952e-02	0.000815515807646959
43	2.441406e-04	0.043169432345742539	-0.043166800376376505	0.044399009037351334	-0.044329018207518861	1.964525607224543169e-06	6.802630422524796883e-05	2.631969366034825342e-06	6.999082983247251200e-05	8.878750682838451591e-02	0.000788295925098520
44	2.441406e-04	0.043169254443763197	-0.043167159320408793	0.044398745155399842	-0.044330514293351525	1.700643655733191650e-06	6.653021839258393966e-05	2.095123354403649607e-06	6.823086204831713131e-05	8.878724294643303150e-02	0.000768475963258394
45	2.441406e-04	0.043169113721877650	-0.043167430538284715	0.044398533598999701	-0.044331627582096779	1.489087255591992065e-06	6.541692964733003546e-05	1.683183592934844874e-06	6.690601690292202752e-05	8.878703139003288336e-02	0.000753556187828945
46	2.441406e-04	0.043169001369902586	-0.043167639825912138	0.044398361951386182	-0.044332479315172840	1.317439642073425787e-06	6.456519657126874590e-05	1.361543990448244035e-06	6.588263621334217168e-05	8.878685974241937173e-02	0.000742031381721069
47	2.441406e-04	0.043168911017648748	-0.043167803733669657	0.044398221349458936	-0.044333144349689900	1.176837714826628467e-06	6.390016205420900874e-05	1.107283979090434300e-06	6.507699976903563721e-05	8.878671914049213187e-02	0.000732958717238563
48	2.441406e-04	0.043168837930561900	-0.043167933494898218	0.044398105265442418	-0.044333671622595730	1.060753698309269133e-06	6.337288914837896359e-05	9.044356636817019179e-07	6.443364284668823272e-05	8.878660305647560758e-02	0.000725713571964265
49	2.441406e-04	0.043168778518969823	-0.043168037062808563	0.044398008776852009	-0.044334095397078298	9.642651079000419401e-07	6.294911466581121218e-05	7.414561612600900631e-07	6.391337977371125412e-05	8.878650656788519835e-02	0.000719854651842212
50	2.441406e-04	0.043168730020212778	-0.043168120249734085	0.044397928103238712	-0.044334439877735346	8.835914946034306716e-07	6.260463400876298268e-05	6.097704786933721977e-07	6.348822550336641335e-05	8.878642589427190868e-02	0.000715066800627486
51	1.220703e-04	0.043761018832864505	-0.043758347546443449	0.044397670625705286	-0.044379247648836537	6.261139611773991476e-07	1.779686290757226397e-05	2.671286421056240368e-06	1.842297686874966312e-05	8.878616841673847571e-02	0.000207498275883211
52	1.220703e-04	0.043760918201758939	-0.043759330437206506	0.044397537476436176	-0.044384048758227185	4.929646920670549548e-07	1.299575351692422442e-05	1.587764552432591181e-06	1.348871820899127938e-05	8.878603526746936536e-02	0.000151923871455193
53	1.220703e-04	0.043760848840925730	-0.043759728374027508	0.044397446955860058	-0.044385910678666811	4.024441159489189346e-07	1.113383307729809424e-05	1.120466898221761376e-06	1.153627719324701317e-05	8.878594474689324723e-02	0.000129933597329330
54	1.220703e-04	0.043760796728942945	-0.043759950949719247	0.044397379558111766	-0.044386861249592471	3.350463676568549154e-07	1.018326215163761761e-05	8.457792236987726753e-07	1.051830851929447253e-05	8.878587734914494822e-02	0.000118468261319668
55	1.220703e-04	0.043760756065632414	-0.043760095476949347	0.044397327155220281	-0.044387427144699280	2.826434761724061495e-07	9.617367044828517564e-06	6.605886830671203747e-07	9.900010521000923713e-06	8.878582494625347765e-02	0.000111504404300956
56	1.220703e-04	0.043760723677053255	-0.043760197385026678	0.044397285387740577	-0.044387797687053150	2.408759964683815369e-07	9.246824690958832527e-06	5.262920265772241812e-07	9.487700687427214064e-06	8.878578317877376669e-02	0.000106860584518620
57	1.220703e-04	0.043760697545724064	-0.043760272863888394	0.044397251558015369	-0.044388056183884098	2.070462712597254118e-07	8.988327860011413595e-06	4.246818356701265174e-07	9.195374131271139007e-06	8.878574934904856497e-02	0.000103568131132405
58	1.220703e-04	0.043760676274224482	-0.043760330530135047	0.044397223843793604	-0.044388244881387443	1.793320494949957045e-07	8.799630356666476860e-06	3.457440894347185711e-07	8.978962406161472565e-06	8.878572163482678636e-02	0.000101130702559266
59	1.220703e-04	0.043760658843093353	-0.043760375505861281	0.044397200942688855	-0.044388387374870372	1.564309447463219094e-07	8.657136873736759330e-06	2.833372320723559490e-07	8.813567818483081240e-06	8.878569873372205157e-02	0.000099267876968744
60	1.220703e-04	0.043760644483584438	-0.043760411092376314	0.044397181887812366	-0.044388497791033189	1.373760682571445457e-07	8.546720710919664121e-06	2.333912081237121683e-07	8.684096779176808667e-06	8.878567967884555545e-02	0.000097809655910602


==> experiments/Experiment3_adapt_nrElem92890.dat <==
Iter	eps	Energy	DualEnergy	Energy0	DualEnergy0	Energy0Error	DualEnergy0Error	DualEst	DualEst0	ExactError	EfficiencyIndex
1	1.000000e+00	0.004578657110602336	-0.004578633088912938	0.050115978258516922	-0.009155696411602231	4.398884951006570843e-03	3.656139689590812147e-02	2.402168939805160441e-08	4.096028184691469232e-02	9.582550297176332943e-02	0.427446562518793760
2	5.000000e-01	0.005173553467836665	-0.005173553457213056	0.050109625837788420	-0.010340327861688585	4.392532530278069058e-03	3.537676544582176591e-02	1.062360876352697048e-11	3.976929797609983497e-02	9.581915055103482071e-02	0.415045403214236053
3	2.500000e-01	0.006349796953157058	-0.006349796609923191	0.050085704962088445	-0.012655757543413249	4.368611654578094528e-03	3.306133576409710229e-02	3.432338666758960599e-10	3.742994741867519681e-02	9.579522967533485311e-02	0.390728719431345295
4	1.250000e-01	0.008602926705043047	-0.008602905412903521	0.049971446197360665	-0.016913293960924971	4.254352889850314401e-03	2.880379934658537991e-02	2.129213952546671340e-08	3.305815223643569778e-02	9.568097091060706605e-02	0.345503937949389217
5	6.250000e-02	0.012506782667623530	-0.012505279933249831	0.049601505194292426	-0.023248478261301306	3.884411886782075662e-03	2.246861504620904434e-02	1.502734373699451953e-06	2.635302693299112001e-02	9.531102990753884119e-02	0.276495039016535382
6	3.125000e-02	0.017973813292082266	-0.017947652397025577	0.048928603312458352	-0.029164223611294879	3.211510004948001096e-03	1.655286969621547200e-02	2.616089505668925397e-05	1.976437970116347309e-02	9.463812802570475968e-02	0.208841617152393910
7	1.562500e-02	0.024057199650740352	-0.023970902519224208	0.048196843144003070	-0.034200176129615949	2.479749836492718684e-03	1.151691717789440211e-02	8.629713151614426536e-05	1.399666701438712080e-02	9.390636785724948421e-02	0.149049178812495103
8	7.812500e-03	0.030003829059347245	-0.029843075373472382	0.047527946825853540	-0.038887884412700351	1.810853518343188973e-03	6.829208894810000208e-03	1.607536858748634390e-04	8.640062413153189180e-03	9.323747153909994756e-02	0.092667274975704414
9	7.812500e-03	0.029932568055349867	-0.029876956176551277	0.047322822380021404	-0.038893551250953749	1.605729072511052902e-03	6.823542056556601565e-03	5.561187879859000316e-05	8.429271129067654467e-03	9.303234709326781149e-02	0.090605809618207842
10	3.906250e-03	0.035158437361458218	-0.034941784439276216	0.046836855106469635	-0.042185899421426823	1.119761798959284516e-03	3.531193886083527911e-03	2.166529221820021056e-04	4.650955685042812426e-03	9.254637981971604310e-02	0.050255403767311649
11	3.906250e-03	0.035099299657607219	-0.035014824319213655	0.046659197433577285	-0.042202217305756705	9.421041260669338335e-04	3.514876001753645951e-03	8.447533839356369256e-05	4.456980127820579785e-03	9.236872214682369242e-02	0.048252049224368786
12	3.906250e-03	0.035074592406157651	-0.035035920791346167	0.046573880588034647	-0.042198621371669132	8.567872805242959799e-04	3.518471935841219200e-03	3.867161481148351232e-05	4.375259216365515180e-03	9.228340530128105457e-02	0.047411115813091681
13	1.953125e-03	0.039071200676692050	-0.038809047467031087	0.046281747349352170	-0.043791602781651992	5.646540418418194429e-04	1.925490525858358781e-03	2.621532096609632823e-04	2.490144567700178224e-03	9.199127206259857803e-02	0.027069356819043388
14	1.953125e-03	0.039019813436363286	-0.038900484127239378	0.046158187469285447	-0.043874022950048761	4.410941617750963051e-04	1.843070357461590314e-03	1.193293091239083781e-04	2.284164519236686619e-03	9.186771218253185489e-02	0.024863626893181827
15	1.953125e-03	0.038994251450039027	-0.038929797752601747	0.046090574922996286	-0.043894727642713342	3.734816154859349480e-04	1.822365664797008511e-03	6.445369743728057710e-05	2.195847280282943459e-03	9.180009963624269353e-02	0.023919879052244762
16	1.953125e-03	0.038980017836677441	-0.038942193618269942	0.046049137732774595	-0.043901194501188907	3.320444252642440475e-04	1.815898806321443459e-03	3.782421840749922159e-05	2.147943231585687507e-03	9.175866244602100263e-02	0.023408615321188462
17	1.953125e-03	0.038971575051490216	-0.038948239311330908	0.046022010569950020	-0.043903134918462025	3.049172624396689901e-04	1.813958389048325737e-03	2.333574015930817147e-05	2.118875651487994727e-03	9.173153528319642758e-02	0.023098661163214334
18	1.953125e-03	0.038966352420510629	-0.038951454214539064	0.046003448288723575	-0.043903432461926545	2.863549812132243355e-04	1.813660845583806025e-03	1.489820597156549242e-05	2.100015826797030360e-03	9.171297300196998292e-02	0.022897696564170070
19	9.765625e-04	0.041714439510029039	-0.041561410834021886	0.045898024061584081	-0.044736320702230881	1.809307540737298270e-04	9.807726052794701888e-04	1.530286760071525309e-04	1.161703359353200016e-03	9.160754877483048841e-02	0.012681306015606242
20	9.765625e-04	0.041690574602944383	-0.041611779264128387	0.045851904777217567	-0.044824912916201533	1.348114697072161361e-04	8.921803913088180438e-04	7.879533881599565248e-05	1.026991861016034180e-03	9.156142949046397472e-02	0.011216424500263993
21	9.765625e-04	0.041677519108048358	-0.041629537583031104	0.045825275999555347	-0.044859082309978218	1.081826920449960316e-04	8.580109975321326132e-04	4.798152501725438945e-05	9.661936895771286449e-04	9.153480071280176156e-02	0.010555479250002889
22	9.765625e-04	0.041669508462400237	-0.041638062967597311	0.045808080589657074	-0.044876834594746784	9.098728214672335834e-05	8.402587127635668951e-04	3.144549480292579968e-05	9.312459949102902534e-04	9.151760530290348195e-02	0.010175593994489557
23	9.765625e-04	0.041664292777787097	-0.041642805805583591	0.045796270014903578	-0.044887508829192756	7.917670739322757445e-05	8.295844783175951309e-04	2.148697220350631598e-05	9.087611857108227054e-04	9.150579472814998616e-02	0.009931187291587555
24	9.765625e-04	0.041660768044324434	-0.041645675958379279	0.045787826601024796	-0.044894496391234516	7.073329351444529456e-05	8.225969162758348108e-04	1.509208594515504265e-05	8.933302097902801053e-04	9.149735131427119694e-02	0.009763454318168267
25	9.765625e-04	0.041658322954568588	-0.041647509401255466	0.045781614626242861	-0.044899326531611362	6.452131873251054639e-05	8.177667758989884406e-04	1.081355331312289225e-05	8.822880946314989870e-04	9.149113933948926913e-02	0.009643426685918284
26	9.765625e-04	0.041656592995105587	-0.041648725434475745	0.045776942786370928	-0.044902790705104154	5.984947886057689903e-05	8.143026024061972290e-04	7.867560629842840214e-06	8.741520812667741280e-04	9.148646749961733549e-02	0.009554987804840431
27	4.882812e-04	0.043437546864699313	-0.043379874162965980	0.045754588339534982	-0.045333701542883700	3.749503202463144724e-05	3.833917646266504775e-04	5.767270173333283179e-05	4.208867966512819248e-04	9.146411305278139003e-02	0.004601660504906443
28	4.882812e-04	0.043431243255013810	-0.043398354616252299	0.045744579982113773	-0.045387182348887140	2.748667460342191227e-05	3.299109586232112923e-04	3.288863876151071342e-05	3.573976332266332046e-04	9.145410469536018050e-02	0.003907945241136512
29	4.882812e-04	0.043427535340641019	-0.043405780617011364	0.045738563440719568	-0.045411027165783581	2.147013320921709045e-05	3.060661417267698803e-04	2.175472362965502615e-05	3.275362749359869707e-04	9.144808815396597568e-02	0.003581663450246578
30	4.882812e-04	0.043425100212489187	-0.043409811741291285	0.045734529095953325	-0.045424721213792728	1.743578844297377639e-05	2.923720937176230161e-04	1.528847119790233133e-05	3.098078821605967925e-04	9.144405380919973236e-02	0.003387950000631190
31	4.882812e-04	0.043423411680089466	-0.043412301329633481	0.045731663792246087	-0.045433594663364829	1.457048473573613334e-05	2.834986441455217276e-04	1.111035045598535165e-05	2.980691288812578610e-04	9.144118850549248778e-02	0.003259681263475202
32	4.882812e-04	0.043422201675182202	-0.043413949736678691	0.045729553822868980	-0.045439753221102511	1.246051535862963133e-05	2.773400864078401362e-04	8.251938503511802026e-06	2.898006017664697676e-04	9.143907853611538128e-02	0.003169329857715137
33	4.882812e-04	0.043421314821435256	-0.043415089178294126	0.045727960109521987	-0.045444217200831492	1.086680201163592319e-05	2.728761066788584766e-04	6.225643141129222347e-06	2.837429086904943998e-04	9.143748482276839451e-02	0.003103135538345877
34	4.882812e-04	0.043420653849864363	-0.043415900099556912	0.045726733005179002	-0.045447548989838493	9.639697668650804019e-06	2.695443176718576028e-04	4.753750307451287682e-06	2.791840153405084068e-04	9.143625771842540939e-02	0.003053318478980683
35	4.882812e-04	0.043420154717070419	-0.043416489540114130	0.045725773623828105	-0.045450088673442336	8.680316317753733468e-06	2.670046340680146124e-04	3.665176956289817323e-06	2.756849503857683459e-04	9.143529833707450538e-02	0.003015082308469766
36	4.882812e-04	0.043419773734082880	-0.043416924960682390	0.045725014016986233	-0.045452055302309148	7.920709475882359296e-06	2.650380052012027421e-04	2.848773400489224006e-06	2.729587146770851014e-04	9.143453873023263401e-02	0.002985291099705979
37	4.882812e-04	0.043419480301480670	-0.043417250761608746	0.045724406091080722	-0.045453596776943800	7.312783570370684494e-06	2.634965305665509794e-04	2.229539871924368644e-06	2.708093141369216639e-04	9.143393080432712927e-02	0.002961803257878809
38	2.441406e-04	0.044489385513107174	-0.044476266152904710	0.045721819795914373	-0.045614878475173183	4.726488404022122225e-06	1.022148323371677159e-04	1.311936020246401435e-05	1.069413207411898381e-04	9.143134450916078071e-02	0.001169635219905085
39	2.441406e-04	0.044488552710314176	-0.044480923377925169	0.045720625123043437	-0.045634050845759909	3.531815533086568593e-06	8.304246175044188716e-05	7.629332389007259518e-06	8.657427728352845575e-05	9.143014983628984516e-02	0.000946889810839684
40	2.441406e-04	0.044488030574098669	-0.044482873823121848	0.045719875390132760	-0.045642675464561411	2.782082622408699191e-06	7.441784294894004947e-05	5.156750976821611321e-06	7.719992557134874867e-05	9.142940010337916035e-02	0.000844366532910189
41	2.441406e-04	0.044487667010100443	-0.044483958752798911	0.045719352285303702	-0.045647556466676974	2.258977793351268915e-06	6.953684083337713373e-05	3.708257301532347228e-06	7.179581862672840264e-05	9.142887699855010986e-02	0.000785264141742296
42	2.441406e-04	0.044487401117295426	-0.044484641616639439	0.045718967389854086	-0.045650631343920868	1.874082343734928546e-06	6.646196358948280869e-05	2.759500655986901752e-06	6.833604593321773724e-05	9.142849210310050045e-02	0.000747426150878194
43	2.441406e-04	0.044487201046730304	-0.044485101767185328	0.045718674956835487	-0.045652688283253612	1.581649325135825457e-06	6.440502425673899634e-05	2.099279544975907186e-06	6.598667358187482179e-05	9.142819967008189441e-02	0.000721732176943080
44	2.441406e-04	0.044487047650084190	-0.044485425435489806	0.045718447883595761	-0.045654122283906376	1.354576085410563735e-06	6.297102360397488496e-05	1.622214594383664110e-06	6.432559968938544870e-05	9.142797259684216915e-02	0.000703565854763438
45	2.441406e-04	0.044486928433519660	-0.044485659895991861	0.045718268712656024	-0.045655154977827926	1.175405145673047436e-06	6.193832968242468651e-05	1.268537527798763165e-06	6.311373482809773394e-05	9.142779342590243163e-02	0.000690312348829114
46	2.441406e-04	0.044486834809742123	-0.044485833418242894	0.045718125557850493	-0.045655918767751630	1.032250340142482070e-06	6.117453975872100269e-05	1.001391499229342674e-06	6.220679009886348476e-05	9.142765027109689413e-02	0.000680393621780839
47	2.441406e-04	0.044486760664326289	-0.044485963966747422	0.045718010005135895	-0.045656496297799443	9.166976255442493837e-07	6.059700971090820065e-05	7.966975788670227487e-07	6.151370733645245004e-05	9.142753471838230284e-02	0.000672813803040066
48	2.441406e-04	0.044486701531904760	-0.044486063474845974	0.045717915925390776	-0.045656941045243045	8.226178804249251186e-07	6.015226226730591153e-05	6.380570587855016740e-07	6.097488014773083664e-05	9.142744063863718351e-02	0.000666921000104676
49	2.441406e-04	0.044486654088746733	-0.044486140138932408	0.045717838755031937	-0.045657288847267122	7.454475215856737336e-07	5.980446024322905174e-05	5.139498143250098572e-07	6.054990776481472547e-05	9.142736346827834426e-02	0.000662273366176890
50	1.220703e-04	0.045080441181436705	-0.045078270756579067	0.045717610847969541	-0.045701460727869771	5.175404591897803108e-07	1.563257964058012428e-05	2.170424857637909266e-06	1.615012009976990459e-05	9.142713556121595531e-02	0.000176644712760977
51	1.220703e-04	0.045080352779970079	-0.045079137971598786	0.045717494901369310	-0.045705907236762523	4.015938589591039332e-07	1.118607074782757005e-05	1.214808371292896982e-06	1.158766460678667398e-05	9.142701961461571769e-02	0.000126742232828229
52	1.220703e-04	0.045080292479043993	-0.045079471865781831	0.045717416918437379	-0.045707472205573890	3.236109270277065519e-07	9.621101936460596527e-06	8.206132621618733580e-07	9.944712863488303078e-06	9.142694163168378629e-02	0.000108772235907780
53	1.220703e-04	0.045080247774325607	-0.045079649804105462	0.045717359577366515	-0.045708231748971068	2.662698561639587069e-07	8.861558539283165281e-06	5.979702201452941068e-07	9.127828395447123988e-06	9.142688429061292255e-02	0.000099837465383082
54	1.220703e-04	0.045080213374483175	-0.045079759924747019	0.045717315579283345	-0.045708669969704893	2.222717729941092735e-07	8.423337805457675742e-06	4.534497361555200889e-07	8.645609578451785016e-06	9.142684029252975964e-02	0.000094563145251321
55	1.220703e-04	0.045080186341586538	-0.045079833977881040	0.045717280968119361	-0.045708950463444614	1.876606090106536229e-07	8.142844065736620784e-06	3.523637054983486117e-07	8.330504674747274407e-06	9.142680568136576924e-02	0.000091116654603248
56	1.220703e-04	0.045080164804551667	-0.045079886410933266	0.045717253287123297	-0.045709142739339362	1.599796129458930238e-07	7.950568170989047445e-06	2.783936184011515103e-07	8.110547783934940469e-06	9.142677800036970448e-02	0.000088710856505324
57	1.220703e-04	0.045080147475960279	-0.045079924842623714	0.045717230881250036	-0.045709281047009262	1.375737396849818772e-07	7.812260501088852394e-06	2.226333365648591744e-07	7.949834240773834271e-06	9.142675559449645051e-02	0.000086953038955397
58	1.220703e-04	0.045080133427098448	-0.045079953714434101	0.045717212575804314	-0.045709384117576579	1.192682939632483397e-07	7.709189933771676273e-06	1.797126643471314011e-07	7.828458227734924613e-06	9.142673728905072184e-02	0.000085625479590121
59	1.220703e-04	0.045080121966907548	-0.045079975807143687	0.045717197506953147	-0.045709463022748038	1.041994427963821579e-07	7.630284762312478097e-06	1.461597638613421068e-07	7.734484205108860255e-06	9.142672222019955497e-02	0.000084597632041106
60	1.220703e-04	0.045080112569929789	-0.045079992955589156	0.045717185023194634	-0.045709524713246408	9.171568428334442302e-08	7.568594263943073663e-06	1.196143406337335513e-07	7.660309948226418086e-06	9.142670973644104193e-02	0.000083786346137896


==> experiments/Experiment3_nrElem1321.dat <==
Iter	eps	Energy	DualEnergy	Energy0	DualEnergy0	Energy0Error	DualEnergy0Error	DualEst	ExactError	EfficiencyIndex
1	1.000000e+00	0.004281641557530872	-0.004281641304916957	0.048730850327853695	-0.008563500405530652	3.656923118489655011e-03	3.651042680383338734e-02	4.016734992232304235e-02	-5.869515078172997669e-01	-0.068433847408781043
2	5.000000e-01	0.004838283033388725	-0.004838283033383456	0.048727453355355860	-0.009672317584226254	3.653526145991820018e-03	3.540160962513778931e-02	3.905513577112960932e-02	-5.869549047897976157e-01	-0.066538562762528022
3	3.333333e-01	0.005391763107705519	-0.005391763107524008	0.048721094231606352	-0.010769369845547039	3.647167022242311929e-03	3.430455736381700371e-02	3.795172438605931564e-02	-5.869612639135471932e-01	-0.064657971009904974
4	2.500000e-01	0.005940593706672076	-0.005940593704390489	0.048710444046428630	-0.011848173082850367	3.636516837064590613e-03	3.322575412651367077e-02	3.686227096357826138e-02	-5.869719140987248451e-01	-0.062800740679695058
5	2.000000e-01	0.006483388291329449	-0.006483388277205087	0.048695240878684980	-0.012903473886784617	3.621313669320939954e-03	3.217045332257942314e-02	3.579176699190036309e-02	-5.869871172664685721e-01	-0.060975387600631682
6	1.666667e-01	0.007018884219152876	-0.007018884162392660	0.048675493779164046	-0.013930799285649465	3.601566569800006279e-03	3.114312792371457667e-02	3.474469449351458294e-02	-5.870068643659894780e-01	-0.059189588065620670
7	1.428571e-01	0.007545959057402754	-0.007545958886722789	0.048651392438367261	-0.014926442544913805	3.577465229003221059e-03	3.014748466445023312e-02	3.372494989345345417e-02	-5.870309657067862563e-01	-0.057450035626056897
8	1.250000e-01	0.008063640738611202	-0.008063640321493822	0.048623246363489504	-0.015887570352267271	3.549319154125464559e-03	2.918635685709676866e-02	3.273567601122223669e-02	-5.870591117816640336e-01	-0.055762146186391394
9	1.111111e-01	0.008571111846765473	-0.008571110973775688	0.048591441216984541	-0.016812123775380508	3.517514007620500815e-03	2.826180343398353167e-02	3.177931744160403249e-02	-5.870909169281689488e-01	-0.054130146669416547
10	1.000000e-01	0.009067708628965259	-0.009067707007892856	0.048556406239304392	-0.017698629675223381	3.482479029940352411e-03	2.737529753414065861e-02	3.085777656408101102e-02	-5.871259519058491527e-01	-0.052557337082298365
11	9.090909e-02	0.009552915554879839	-0.009552912816245918	0.048518589507379237	-0.018546383125655073	3.444662298015196966e-03	2.652754408370896697e-02	2.997220638172416393e-02	-5.871637686377743082e-01	-0.051045735419370263
12	8.333333e-02	0.010026356373234763	-0.010026352085743616	0.048478439179076203	-0.019354375639825800	3.404511969712163688e-03	2.571955156953823970e-02	2.912406353925040339e-02	-5.872039189660772651e-01	-0.049597869834606637
13	7.692308e-02	0.010487782643212614	-0.010487776336135190	0.048436389553747371	-0.020120801540276751	3.362462344383330970e-03	2.495312566908728866e-02	2.831558801347061963e-02	-5.872459685914060978e-01	-0.048217594547970470
14	7.142857e-02	0.010937060666331270	-0.010937051855541535	0.048392851100890533	-0.020845329081840513	3.318923891526492920e-03	2.422859812752352696e-02	2.754752201905001988e-02	-5.872895070442629706e-01	-0.046906205012400830
15	6.666667e-02	0.011374157635316465	-0.011374145850125174	0.048348203762746601	-0.021527626952558228	3.274276553382561572e-03	2.354630025680581190e-02	2.682057681018837347e-02	-5.873341543824068811e-01	-0.045664936408118008
16	6.250000e-02	0.011799127675669107	-0.011799112484136867	0.048302792921320004	-0.022168084587260571	3.228865711955963835e-03	2.290584262210346861e-02	2.613470833405943244e-02	-5.873795652238334997e-01	-0.044493730938869561
17	5.882353e-02	0.012212098304522082	-0.012212079335373877	0.048256927483757178	-0.022769147497163477	3.183000274393138485e-03	2.230477971220056269e-02	2.548777998659370117e-02	-5.874254306613962973e-01	-0.043388962506945607
18	5.555556e-02	0.012613257685930544	-0.012613234645598707	0.048210879601636752	-0.023330913459719754	3.136952392272712720e-03	2.174301374964428615e-02	2.487996614191699887e-02	-5.874714785435167785e-01	-0.042350934557028069
19	5.263158e-02	0.013002842932110544	-0.013002815615915490	0.048164885604212532	-0.023854907307707944	3.090958394848491997e-03	2.121901990165609569e-02	2.430997829650458769e-02	-5.875174725409409993e-01	-0.041377455876106820
20	5.000000e-02	0.013381129591524878	-0.013381097888593766	0.048119147791428833	-0.024343490406494552	3.045220582064793458e-03	2.073043680286948756e-02	2.377565738493428102e-02	-5.875632103537247186e-01	-0.040464850361582143
21	4.761905e-02	0.013748422378572909	-0.013748386270732372	0.048073836796331093	-0.024799461446828219	2.999909586967053343e-03	2.027446576253582114e-02	2.327437534950287448e-02	-5.876085213488224657e-01	-0.039608641644743085
22	4.545455e-02	0.014105047134960295	-0.014105006690410486	0.048029094285427426	-0.025226073346607369	2.955167076063386356e-03	1.984785386275667030e-02	2.280302093882005665e-02	-5.876532638597260494e-01	-0.038803529804376583
23	4.347826e-02	0.014451343967154974	-0.014451299330142348	0.047985035817733203	-0.025626227924308371	2.911108608369163131e-03	1.944769928505566889e-02	2.235880789342483202e-02	-5.876973223274203351e-01	-0.038044767338531793
24	4.166667e-02	0.014787661474579706	-0.014787612852483020	0.047941753727768863	-0.026002316813075049	2.867826518404822944e-03	1.907161039628899046e-02	2.193943691469381341e-02	-5.877406044173846267e-01	-0.037328434941877008
25	4.000000e-02	0.015114351966117080	-0.015114299615348329	0.047899319934619836	-0.026356412657107191	2.825392725255795878e-03	1.871751455225684896e-02	2.154290727751264484e-02	-5.877830382105336815e-01	-0.036651121037957458
26	3.846154e-02	0.015431767555085537	-0.015431711767028308	0.047857788608855020	-0.026690417851782045	2.783861399490980548e-03	1.838350935758199453e-02	2.116737075707297508e-02	-5.878245695362984691e-01	-0.036009673385667962
27	3.703704e-02	0.015740257022434728	-0.015740198110361966	0.047817198652581022	-0.027006386717086103	2.743271443216982464e-03	1.806754049227793715e-02	2.081081193549491962e-02	-5.878651594925724533e-01	-0.035400655404477767
28	3.571429e-02	0.016040163342295369	-0.016040101629892847	0.047777575966275992	-0.027306165816722482	2.703648756911952722e-03	1.776776139264155813e-02	2.047141014955351085e-02	-5.879047821788775385e-01	-0.034820962118530314
29	3.448276e-02	0.016331821771455635	-0.016331757583278868	0.047738935490308304	-0.027591261976179261	2.665008280944264341e-03	1.748266523318477844e-02	2.014767351412904278e-02	-5.879434226548452269e-01	-0.034268048145096479
30	3.333333e-02	0.016615558413474629	-0.016615492067420252	0.047701283019974769	-0.027862974516636947	2.627355810610729203e-03	1.721095269272709255e-02	1.983830850333782175e-02	-5.879810751251787204e-01	-0.033739705821508502
31	3.225806e-02	0.016891689178004467	-0.016891620979696209	0.047664616801021534	-0.028122549322046525	2.590689591657494018e-03	1.695137788731751471e-02	1.954206747897500873e-02	-5.880177413441319834e-01	-0.033233805895557481
32	3.125000e-02	0.017160519065785210	-0.017160449304660524	0.047628928918316202	-0.028370990598707294	2.555001708952162054e-03	1.670293661065674548e-02	1.925793831960890753e-02	-5.880534292268373431e-01	-0.032748620044489696
33	3.030303e-02	0.017422341719245765	-0.017422270666072139	0.047594206493960532	-0.028609224729543102	2.520279284596492475e-03	1.646470247982093765e-02	1.898498176441743013e-02	-5.880881516511929918e-01	-0.032282544225917018
34	2.941176e-02	0.017677439187412318	-0.017677367092948808	0.047560432713032910	-0.028838044590481820	2.486505503668870465e-03	1.623588261888221987e-02	1.872238812255109033e-02	-5.881219254321206069e-01	-0.031834195109789312
35	2.857143e-02	0.017926081861745935	-0.017926008956281610	0.047527587695716286	-0.029058181356669110	2.453660486352246539e-03	1.601574585269492992e-02	1.846940633904717646e-02	-5.881547704494372031e-01	-0.031402289443191664
36	2.777778e-02	0.018168528546550364	-0.018168455040084255	0.047495649234178497	-0.029270344982580760	2.421722024814457197e-03	1.580358222678327970e-02	1.822530425159773690e-02	-5.881867089109750202e-01	-0.030985576476799014
37	2.702703e-02	0.018405026633716341	-0.018404952716583677	0.047464593411558689	-0.029475153495822474	2.390666202194649537e-03	1.559877371354156592e-02	1.798943991573621545e-02	-5.882177647335947723e-01	-0.030582959227495748
38	2.631579e-02	0.018635812356848788	-0.018635738200639275	0.047434395119038845	-0.029673137625046864	2.360467909674805742e-03	1.540078958431717604e-02	1.776125749399198178e-02	-5.882479630261147063e-01	-0.030193487458287191
39	2.564103e-02	0.018861111104326769	-0.018861036862977697	0.047405028485434070	-0.029864804497264325	2.331101276070030037e-03	1.520912271209971453e-02	1.754022398816974457e-02	-5.882773296597194612e-01	-0.029816250098088318
40	2.500000e-02	0.019081137774655532	-0.019081063585634335	0.047376467232147640	-0.030050587121275962	2.302540022783600149e-03	1.502334008808807811e-02	1.732588011087167826e-02	-5.883058909130058911e-01	-0.029450461704510954
41	2.439024e-02	0.019296097160666714	-0.019296023146182992	0.047348684964785309	-0.030230829658609404	2.274757755421269456e-03	1.484309755075463588e-02	1.711785530617590534e-02	-5.883336731803682218e-01	-0.029095487962879193
42	2.380952e-02	0.019506184351789725	-0.019506110619996367	0.047321655411244688	-0.030405886351734277	2.247728201880648535e-03	1.466804085762976259e-02	1.691576905951041113e-02	-5.883607027339088358e-01	-0.028750677910521012
43	2.325581e-02	0.019711585145827715	-0.019711511791985187	0.047295352614701282	-0.030576085715719598	2.221425405337242032e-03	1.449784149364444219e-02	1.671926689898168422e-02	-5.883870055304522007e-01	-0.028415425122974392
44	2.272727e-02	0.019912476463496323	-0.019912403571084331	0.047269751088586567	-0.030741742573946806	2.195823879222527641e-03	1.433218463541723400e-02	1.652800851463976164e-02	-5.884126070565669497e-01	-0.028089147507083995
45	2.222222e-02	0.020109026760479227	-0.020108954402247147	0.047244825939360427	-0.030903142276016371	2.170898729996387222e-03	1.417078493334766875e-02	1.634168366334405598e-02	-5.884375322057930902e-01	-0.027771314317912868
46	2.173913e-02	0.020301396432978562	-0.020301324671930632	0.047220552961572848	-0.031060539220665234	2.146625752208808358e-03	1.401338798869880553e-02	1.616001374090761389e-02	-5.884618051835805996e-01	-0.027461448812070691
47	2.127660e-02	0.020489738213731568	-0.020489667104045678	0.047196908708334012	-0.031214161849134770	2.122981498969972458e-03	1.385976536022926961e-02	1.598274685919924207e-02	-5.884854494368194633e-01	-0.027159119863532276
48	2.083333e-02	0.020674197556270264	-0.020674127144151143	0.047173870538840909	-0.031364221399216269	2.099943329476869347e-03	1.370970581014777090e-02	1.580964913962464025e-02	-5.885084876063125803e-01	-0.026863927152399252
49	2.040816e-02	0.020854913005847461	-0.020854843330316043	0.047151416643090700	-0.031510906276636601	2.077489433726660562e-03	1.356302093272743897e-02	1.564051036645409953e-02	-5.885309415020627544e-01	-0.026575510756556002
50	2.000000e-02	0.021032016555970746	-0.021031947649592202	0.047129526042559530	-0.031654388226589669	2.055598833195490527e-03	1.341953898277437052e-02	1.547513781596986104e-02	-5.885528321025940146e-01	-0.026293540650692681
51	1.960784e-02	0.021205633989898234	-0.021205565879451306	0.047108178564924615	-0.031794823344618459	2.034251355560574848e-03	1.327910386474558113e-02	1.531335522030615598e-02	-5.885741795802288401e-01	-0.026017714931408718
52	1.923077e-02	0.021375885206773238	-0.021375817913863938	0.047087354791643138	-0.031932357658111393	2.013427582279098127e-03	1.314156955125264647e-02	1.515499713353174460e-02	-5.885950033535103376e-01	-0.025747750230950651
53	1.886792e-02	0.021542884532330310	-0.021542818073952873	0.047067035980257778	-0.032067122501242579	1.993108770893738113e-03	1.300680470812146106e-02	1.499991347901519917e-02	-5.886153221648957601e-01	-0.025483389429698019
54	1.851852e-02	0.021706741014299022	-0.021706675403347239	0.047047203969009507	-0.032199217651483827	1.973276759645467560e-03	1.287470955788021232e-02	1.484798631752567988e-02	-5.886351541761439821e-01	-0.025224430128212405
55	1.818182e-02	0.021867558702782799	-0.021867493948514762	0.047027841078498403	-0.032328749610817234	1.953913869134363268e-03	1.274517759854680576e-02	1.469909146768116903e-02	-5.886545170666550586e-01	-0.024970659430133529
56	1.785714e-02	0.022025436915999150	-0.022025373024458436	0.047008930030451847	-0.032455826409951531	1.935002821087807023e-03	1.261810079941250856e-02	1.455310362050031558e-02	-5.886734281147016912e-01	-0.024721862624423871
57	1.754386e-02	0.022180470491850054	-0.022180407466246443	0.046990453902916750	-0.032580529402201026	1.916526693552710048e-03	1.249339780716301335e-02	1.440992450071572339e-02	-5.886919042422367188e-01	-0.024477871016867738
58	1.724138e-02	0.022332750025846601	-0.022332687866899119	0.046972396132332103	-0.032702938682030475	1.898468922968063466e-03	1.237098852733356513e-02	1.426945745030162860e-02	-5.887099620128214417e-01	-0.024238518746164610
59	1.694915e-02	0.022482362095948907	-0.022482300802194311	0.046954740558801902	-0.032823141969820231	1.880813349437862603e-03	1.225078523954380855e-02	1.413159858898167115e-02	-5.887276175863516148e-01	-0.024003627767486071
60	1.666667e-02	0.022629389474904272	-0.022629329042973618	0.046937471498225081	-0.032941221510323762	1.863544288861040954e-03	1.213270569904027762e-02	1.399624998790131858e-02	-5.887448866469284781e-01	-0.023773030229806306
61	1.639344e-02	0.022773911330675779	-0.022773851755541828	0.046920573819701640	-0.033057253964409145	1.846646610337600303e-03	1.201667324495489519e-02	1.386331985529249550e-02	-5.887617843254518979e-01	-0.023546568789575548
62	1.612903e-02	0.022916003415553582	-0.022915944690751672	0.046904033009879713	-0.033171308188963841	1.830105800515673120e-03	1.190261902040019859e-02	1.373272482091587171e-02	-5.887783251352738390e-01	-0.023324100488517019
63	1.587302e-02	0.023055738244534482	-0.023055680362359200	0.046887835214053250	-0.033283448237903801	1.813908004689210318e-03	1.179047897146023871e-02	1.360438697614944903e-02	-5.887945229311002393e-01	-0.023105491723029177
64	1.562500e-02	0.023193185263542554	-0.023193128215222666	0.046871967252128652	-0.033393736948934195	1.798040042764612045e-03	1.168019026042984437e-02	1.347823030319445642e-02	-5.888103908930248931e-01	-0.022890612176107439
65	1.538462e-02	0.023328411008047487	-0.023328354783901117	0.046856416613134194	-0.033502232930921270	1.782489403770154412e-03	1.157169427844276927e-02	1.335418368221292368e-02	-5.888259415320192813e-01	-0.022679339920839318
66	1.515152e-02	0.023461479252617823	-0.023461423842189986	0.046841171434253315	-0.033608991744511686	1.767244224889275017e-03	1.146493546485235354e-02	1.323217968974162856e-02	-5.888411867109002440e-01	-0.022471559375207482
67	1.492537e-02	0.023592451151924987	-0.023592396544109256	0.046826220470337389	-0.033714065265152242	1.752293260973349087e-03	1.135986194421179790e-02	1.311215520518514699e-02	-5.888561376748161491e-01	-0.022267162327559993
68	1.470588e-02	0.023721385373691867	-0.023721331556837897	0.046811553058688102	-0.033817501963622883	1.737625849324062055e-03	1.125642524574115705e-02	1.299405109506521910e-02	-5.888708050864653876e-01	-0.022066047395841386
69	1.449275e-02	0.023848338224055989	-0.023848285186064414	0.046797159082462306	-0.033919344933314853	1.723231873098265976e-03	1.115458227604918667e-02	1.287781414914745265e-02	-5.888851990626912114e-01	-0.021868123311036918
70	1.428571e-02	0.023973363765794609	-0.023973311494200698	0.046783028934791734	-0.034019618864053587	1.709101725427694674e-03	1.105430834531045264e-02	1.276341007073814732e-02	-5.888993292103618105e-01	-0.021673330971275238
71	1.408451e-02	0.024096513929835327	-0.024096462411882659	0.046769153484773472	-0.034118364072746668	1.695226275409432437e-03	1.095556313661737169e-02	1.265078941202680413e-02	-5.889132046603799964e-01	-0.021481585591755208
72	1.388889e-02	0.024217838620452885	-0.024217787843158204	0.046755524045861224	-0.034215620568033130	1.681596836497184499e-03	1.085830664133091011e-02	1.253990347782809461e-02	-5.889268340992922512e-01	-0.021292803709660621
73	1.369863e-02	0.024337385814531209	-0.024337335764741442	0.046742132346805521	-0.034311418127257923	1.668205137441480801e-03	1.076250908210611701e-02	1.243071421954759781e-02	-5.889402257983480382e-01	-0.021106919981050590
74	1.351351e-02	0.024455201655247040	-0.024455152319689318	0.046728970505076690	-0.034405786010858780	1.655043295712650686e-03	1.066814119850525988e-02	1.232318449421791057e-02	-5.889533876400767642e-01	-0.020923870637023820
75	1.333333e-02	0.024571330540511877	-0.024571281905837523	0.046716031002598496	-0.034498756790838060	1.642103793234456210e-03	1.057517041852597955e-02	1.221727421176043576e-02	-5.889663271425550350e-01	-0.020743586939908930
76	1.315789e-02	0.024685815206487941	-0.024685767259310945	0.046703306663578116	-0.034590365241745018	1.629379454214076317e-03	1.048356196761902198e-02	1.211294142183309830e-02	-5.889790514815753664e-01	-0.020565997027165946
77	1.298701e-02	0.024798696806476030	-0.024798649533406773	0.046690790634212276	-0.034680644569696509	1.616863424848236086e-03	1.039328263966753096e-02	1.201014606451576705e-02	-5.889915675109411719e-01	-0.020391032277881745
78	1.282051e-02	0.024910014985453869	-0.024909968373128595	0.046678476364061493	-0.034769627137493285	1.604549154697453017e-03	1.030430007187075475e-02	1.190884922656820777e-02	-5.890038817810919758e-01	-0.020218626048027009
79	1.265823e-02	0.025019807950527495	-0.025019761985634041	0.046666357588904361	-0.034857343692400039	1.592430379540321628e-03	1.021658351696400069e-02	1.180901389650432232e-02	-5.890160005562491419e-01	-0.020048714950616352
80	1.250000e-02	0.025128112537541235	-0.025128067206841437	0.046654428314906925	-0.034943823030418784	1.580501105542884976e-03	1.013010417894525533e-02	1.171060528448814031e-02	-5.890279298302465438e-01	-0.019881239397023243
81	1.234568e-02	0.025234964274077135	-0.025234919564426295	0.046642682803963213	-0.035029093639653563	1.568755594599173520e-03	1.004483356971047625e-02	1.161358916430964977e-02	-5.890396753411902830e-01	-0.019716140780470678
82	1.219512e-02	0.025340397439059876	-0.025340353337423654	0.046631115560083536	-0.035113181142756557	1.557188350719496128e-03	9.960746066607482907e-03	1.151793441732697904e-02	-5.890512425850700229e-01	-0.019553365793407308
83	1.204819e-02	0.025444445119169948	-0.025444401612638858	0.046619721316723775	-0.035196103871689803	1.545794107359735325e-03	9.877823337674236648e-03	1.142361744503397197e-02	-5.890626368284297421e-01	-0.019392873916668409
84	1.190476e-02	0.025547139262254819	-0.025547096338056813	0.046608495024964391	-0.035277887198692792	1.534567815600351715e-03	9.796040010671247522e-03	1.133060782627159924e-02	-5.890738631201890563e-01	-0.019234613069159051
85	1.176471e-02	0.025648510727916303	-0.025648468373427460	0.046597431842459541	-0.035358555584976269	1.523504633095501548e-03	9.715371624387771077e-03	1.123887625748327262e-02	-5.890849263026939342e-01	-0.019078533086939516
86	1.162791e-02	0.025748589335440743	-0.025748547538194340	0.046586527123087806	-0.035438132808601044	1.512599913723766676e-03	9.635794400762995315e-03	1.114839431448676199e-02	-5.890958310220657523e-01	-0.018924585317714081
87	1.149425e-02	0.025847403909228239	-0.025847362656922439	0.046575776407244612	-0.035516642280451538	1.501849197880572584e-03	9.557284928912501698e-03	1.105913412679307428e-02	-5.891065817379088632e-01	-0.018772722066977752
88	1.136364e-02	0.025944982321867410	-0.025944941602371624	0.046565175412723307	-0.035594106524125584	1.491248203359267499e-03	9.479820685238456168e-03	1.097106888859772367e-02	-5.891171827324301891e-01	-0.018622897464494172
89	1.123596e-02	0.026041351534992804	-0.026041311336352988	0.046554720026138766	-0.035670547228707210	1.480792816774725851e-03	9.403379980656829951e-03	1.088417279743155580e-02	-5.891276381190146960e-01	-0.018475067359227767
90	1.111111e-02	0.026136537638053660	-0.026136497948496595	0.046544406294851862	-0.035745984822615137	1.470479085487821913e-03	9.327942386748902526e-03	1.079842147223672444e-02	-5.891379518503016000e-01	-0.018329190028111744
91	1.098901e-02	0.026230565885114458	-0.026230526693051093	0.046534230419357989	-0.035820438002916621	1.460303209993948914e-03	9.253489206447418347e-03	1.071379241644136726e-02	-5.891481277257955007e-01	-0.018185226961168987
92	1.086957e-02	0.026323460729800054	-0.026323422023828147	0.046524188746106317	-0.035893926240623125	1.450261536742276924e-03	9.180000968740914535e-03	1.063026250548319146e-02	-5.891581693990471935e-01	-0.018043138596085778
93	1.075269e-02	0.026415245858491733	-0.026415207627397755	0.046514277760719668	-0.035966467941441947	1.440350551355627784e-03	9.107459267922092538e-03	1.054780981927772032e-02	-5.891680803844338010e-01	-0.017902887427973434
94	1.063830e-02	0.026505944221873166	-0.026505906454633615	0.046504494081587924	-0.036038079006691696	1.430566872223884567e-03	9.035848202672343288e-03	1.046641507489622785e-02	-5.891778640635655373e-01	-0.017764440440292954
95	1.052632e-02	0.026595578064919592	-0.026595540750701738	0.046494834453809933	-0.036108776962596331	1.420907244445893114e-03	8.965150246767708553e-03	1.038605749121360167e-02	-5.891875236913435288e-01	-0.017627762085224541
96	1.041667e-02	0.026684168955417475	-0.026684132083579691	0.046485295743461268	-0.036178574785361579	1.411368534097227900e-03	8.895352424002460345e-03	1.030672095809968825e-02	-5.891970624016922287e-01	-0.017492824753890163
97	1.030928e-02	0.026771737811097086	-0.026771701371188755	0.046475874932166927	-0.036247485042492020	1.401947722802887597e-03	8.826442166872019990e-03	1.022838988967490759e-02	-5.892064832129866314e-01	-0.017359601737405771
98	1.020408e-02	0.026858304925454372	-0.026858268907215398	0.046466569111959732	-0.036315520449573507	1.392641902595692649e-03	8.758406759790532403e-03	1.015104866238622505e-02	-5.892157890331937153e-01	-0.017228066272701938
99	1.010101e-02	0.026943889992334949	-0.026943854385695007	0.046457375480406640	-0.036382697423303675	1.383448271042600486e-03	8.691229786060364337e-03	1.007467805710296482e-02	-5.892249826647468769e-01	-0.017098185503847153
100	1.000000e-02	0.027028512129347985	-0.027028476924425504	0.046448291335986790	-0.036449030582632852	1.374364126622749926e-03	8.624896626731187732e-03	9.999260753353937659e-03	-5.892340668091666789e-01	-0.016969929806506530


==> experiments/Experiment3_nrElem2707.dat <==
Iter	eps	Energy	DualEnergy	Energy0	DualEnergy0	Energy0Error	DualEnergy0Error	DualEst	DualEst0	ExactError	EfficiencyIndex
1	1.000000e+00	0.004303756577759348	-0.004303755990023698	0.048588479924577571	-0.008607637993093475	4.190705494731050695e-03	3.579013643675304363e-02	5.877356500788577520e-10	3.998084193148409432e-02	8.109359508457893162e-02	0.493020957941066817
2	5.000000e-01	0.004863146818412888	-0.004863146818386124	0.048584360274477101	-0.009721591146802537	4.186585844630580366e-03	3.467618328304398340e-02	2.676418114910816826e-14	3.886276912767456376e-02	8.108947543447846129e-02	0.479257868169048362
3	3.333333e-01	0.005419146578161108	-0.005419146577348617	0.048576708860206527	-0.010822674194745280	4.178934430360006780e-03	3.357510023510124064e-02	8.124915670815191504e-13	3.775403466546124742e-02	8.108182402020788770e-02	0.465628827689567926
4	2.500000e-01	0.005970168747145220	-0.005970168738252129	0.048563944831608016	-0.011904038751990996	4.166170401761495889e-03	3.249373567785552447e-02	8.893091124617669152e-12	3.665990607961702036e-02	8.106905999160937681e-02	0.452205885740025959
5	2.000000e-01	0.006514742691995768	-0.006514742644119532	0.048545796625336535	-0.012960322910708347	4.148022195490014274e-03	3.143745151913817509e-02	4.787623596180790031e-11	3.558547371462818937e-02	8.105091178533789520e-02	0.439050874700531113
6	1.666667e-01	0.007051537947781731	-0.007051537779414160	0.048522315000909477	-0.013986899808637945	4.124540571062956795e-03	3.041087462120857510e-02	1.683675707533915933e-10	3.453541519227153189e-02	8.102743016091083772e-02	0.426218814094045773
7	1.428571e-01	0.007579380991023697	-0.007579380542653499	0.048493759216066121	-0.014980080607122038	4.095984786219600271e-03	2.941769382272448052e-02	4.483701986079946522e-10	3.351367860894408079e-02	8.099887437606748120e-02	0.413754868411434107
8	1.250000e-01	0.008097265022321394	-0.008097264036243028	0.048460522152344698	-0.015937060730159026	4.062747722498177838e-03	2.846071369968749404e-02	9.860783665299743816e-10	3.252346142218567188e-02	8.096563731234605876e-02	0.401694626285938272
9	1.111111e-01	0.008604353227280686	-0.008604351335397810	0.048423077994336754	-0.016855724355898351	4.025303564490233244e-03	2.754205007394816898e-02	1.891882876053907481e-09	3.156735363843840569e-02	8.092819315433810723e-02	0.390066210649684553
10	1.000000e-01	0.009099976308156987	-0.009099973025483517	0.048381944394660079	-0.017734877745954579	3.984169964813558118e-03	2.666289668389194151e-02	3.282673469856556281e-09	3.064706664870549963e-02	8.088705955466143904e-02	0.378887139889106550
11	9.090909e-02	0.009583625297782894	-0.009583620021566546	0.048337654672321914	-0.018573692811264593	3.939880242475393701e-03	2.582408161858192747e-02	5.276216347507856064e-09	2.976396186105732117e-02	8.084276983232327463e-02	0.368170980816107940
12	8.333333e-02	0.010054940761119983	-0.010054932778876197	0.048290737390136534	-0.019369251121471972	3.892962960290013985e-03	2.502852330837454856e-02	7.982243786092135807e-09	2.892148626866456254e-02	8.079585255013789491e-02	0.357957560392314966
13	7.692308e-02	0.010513699475472423	-0.010513687985926810	0.048241701579178078	-0.020117349360695102	3.843927149331557991e-03	2.428042506915141854e-02	1.148954561352999448e-08	2.812435221848297653e-02	8.074681673917943892e-02	0.348302922074656407
14	7.142857e-02	0.010959799588718400	-0.010959783737148485	0.048191026382154667	-0.020815657703795898	3.793251952308146491e-03	2.358211672605062259e-02	1.585156991432135065e-08	2.737536867835876908e-02	8.069614154215602742e-02	0.339240119232438797
15	6.666667e-02	0.011393245116576137	-0.011393224042025269	0.048139154189065683	-0.021464860603325059	3.741379759219162771e-03	2.293291382652146160e-02	2.107455086830523072e-08	2.667429358574062437e-02	8.064426934906704370e-02	0.330764898746636282
16	6.250000e-02	0.011814130480257160	-0.011814103368662836	0.048086486536469991	-0.022068196579102289	3.688712106623470710e-03	2.232957785074423177e-02	2.711159432372545197e-08	2.601828995736770248e-02	8.059160169647135163e-02	0.322841206895964905
17	5.882353e-02	0.012222625623602365	-0.012222591759356962	0.048033382181474689	-0.022629137343447719	3.635607751628168460e-03	2.176863708639880171e-02	3.386424540265109417e-08	2.540424483802697017e-02	8.053849734147605632e-02	0.315429833888199285
18	5.555556e-02	0.012618962096562509	-0.012618920905632595	0.047980156865271656	-0.023150871638175426	3.582382435425135458e-03	2.124690279167109480e-02	4.119092991347605981e-08	2.482928522709623026e-02	8.048527202527301638e-02	0.308494766835100409
19	5.263158e-02	0.013003420357303362	-0.013003371437168688	0.047927084361055985	-0.023637111592293154	3.529309931209465012e-03	2.076066283755336611e-02	4.892013467407141381e-08	2.428997276876283112e-02	8.043219952105734594e-02	0.301993143459960423
20	5.000000e-02	0.013376318432110486	-0.013376261566517337	0.047874398465492567	-0.024091309984931218	3.476624035646046218e-03	2.030646444491530228e-02	5.686559314925510034e-08	2.378308848056134850e-02	8.037951362549392020e-02	0.295884951374202898
21	4.761905e-02	0.013738001981711444	-0.013737937140753172	0.047822295647188720	-0.024516494329864573	3.424521217342199608e-03	1.988128009998194751e-02	6.484095827277713830e-08	2.330580131732414711e-02	8.032741080719008053e-02	0.290135099378032613
22	4.545455e-02	0.014088835753799808	-0.014088763081657194	0.047770938113652607	-0.024915610120781848	3.373163683806086610e-03	1.948216430906467289e-02	7.267214261440224643e-08	2.285532799287075950e-02	8.027605327365397447e-02	0.284709163702392853
23	4.347826e-02	0.014429196352372088	-0.014429116146024571	0.047720457102059417	-0.025291391295961006	3.322682672212896871e-03	1.910638313388551487e-02	8.020634751672306439e-08	2.242906580609841175e-02	8.022557226206078473e-02	0.279575017961015748
24	4.166667e-02	0.014759466222205196	-0.014759378904653529	0.047670956239470055	-0.025646155021732297	3.273181809623534888e-03	1.875161940811422359e-02	8.731755166656307576e-08	2.202480121773775848e-02	8.017607139947141581e-02	0.274705418129067402
25	4.000000e-02	0.015080028728329940	-0.015079934819560612	0.047622514854611324	-0.025981856801235305	3.224740424764803437e-03	1.841591762861121556e-02	9.390876932850733549e-08	2.164065805337601900e-02	8.012763001461267742e-02	0.270077350964074037
26	3.846154e-02	0.015391264202640611	-0.015391164290940978	0.047575191155164384	-0.026300334196797805	3.177416725317863677e-03	1.809744023304871510e-02	9.991169963238788476e-08	2.127485695836657878e-02	8.008030631516574460e-02	0.265669025723213437
27	3.703704e-02	0.015693546830004332	-0.015693441545500071	0.047529025211101292	-0.026603174038790003	3.131250781254771298e-03	1.779460039105651772e-02	1.052845042606720405e-07	2.092585117231128902e-02	8.003414037110265222e-02	0.261461559720416958
28	3.571429e-02	0.015987242251949731	-0.015987132243522537	0.047484041705912937	-0.026891769413168849	3.086267276066416432e-03	1.750600501667767123e-02	1.100084271940526826e-07	2.059227229274408766e-02	7.998915686591429042e-02	0.257438296633916097
29	3.448276e-02	0.016272705775223412	-0.016272591691359344	0.047440252434204036	-0.027167375030191374	3.042478004357515586e-03	1.723039939965514619e-02	1.140838640674435300e-07	2.027287740401266178e-02	7.994536759420539651e-02	0.253584141446640654
30	3.333333e-02	0.016550281083630963	-0.016550163557284850	0.047397658537108672	-0.027431068873259183	2.999884107262151822e-03	1.696670555658733731e-02	1.175263461133946308e-07	1.996658966384948913e-02	7.990277369711003275e-02	0.249886064525587953
31	3.225806e-02	0.016820299363467652	-0.016820179000708722	0.047356252477276650	-0.027683834494348334	2.958478047430129765e-03	1.671393993549818643e-02	1.203627589298206235e-07	1.967241798292831620e-02	7.986136763727801069e-02	0.246332094790542327
32	3.125000e-02	0.017083078764672049	-0.017082956136684674	0.047316019763391642	-0.027926609647040409	2.918245333545121944e-03	1.647116478280611154e-02	1.226279873756119798e-07	1.938941011635123349e-02	7.982113492339300287e-02	0.242910729532471503
33	3.030303e-02	0.017338924131067662	-0.017338799768990536	0.047276940440483112	-0.028160243158003421	2.879166010636591277e-03	1.623753127184309961e-02	1.243620771258779900e-07	1.911669728247969088e-02	7.978205560048447220e-02	0.239611490812021710
34	2.941176e-02	0.017588126943371446	-0.017588001335442048	0.047238990366614414	-0.028385472985478694	2.841215936767893524e-03	1.601230144436782687e-02	1.256079293979195377e-07	1.885351738113572040e-02	7.974410552661577445e-02	0.236425216091276869
35	2.857143e-02	0.017830965427883490	-0.017830839018385294	0.047202142298765445	-0.028602957458721892	2.804367868918924978e-03	1.579481697112462835e-02	1.264094981953678420e-07	1.859918484004355332e-02	7.970725745876680590e-02	0.233343680776685353
36	2.777778e-02	0.018067704791880794	-0.018067577981448209	0.047166366810793184	-0.028813250408522798	2.768592380946663378e-03	1.558452402132372294e-02	1.268104325852226211e-07	1.835311640227038632e-02	7.967148197079454430e-02	0.230359922374710591
37	2.702703e-02	0.018298597553744113	-0.018298470700649147	0.047131633064093875	-0.029016804997218572	2.733858634247354757e-03	1.538096943262794863e-02	1.268530949657953322e-07	1.811482806687530339e-02	7.963674822409523568e-02	0.227468203697880317
38	2.631579e-02	0.018523883941823673	-0.018523757363938392	0.047097909446601395	-0.029214079832348954	2.700135016754874606e-03	1.518369459749756636e-02	1.265778852808929766e-07	1.788382961425244097e-02	7.960302460660276247e-02	0.224662689673339966
39	2.564103e-02	0.018743792341090977	-0.018743666318284426	0.047065164087384551	-0.029405468090846165	2.667389657538030145e-03	1.499230633900035595e-02	1.260228065513846474e-07	1.765969599653838609e-02	7.957027924738591107e-02	0.221938343858690851
40	2.500000e-02	0.018958539770838778	-0.018958414547623745	0.047033365242015596	-0.029591262928262748	2.635590812169075203e-03	1.480651150158377241e-02	1.252232150333876248e-07	1.744210231375284761e-02	7.953848040201695613e-02	0.219291369731908353
41	2.439024e-02	0.019168332380185081	-0.019168208168476964	0.047002481529942061	-0.029771785950402741	2.604707100095540739e-03	1.462598847944377931e-02	1.242117081169669124e-07	1.723069557953932004e-02	7.950759668994342166e-02	0.216717600542424116
42	2.380952e-02	0.019373365951013573	-0.019373242932901557	0.046972481996953433	-0.029947359897822590	2.574707567106912509e-03	1.445041453202393009e-02	1.230181120165374509e-07	1.702512209913084260e-02	7.947759715695479343e-02	0.214212843721345914
43	2.325581e-02	0.019573826400334157	-0.019573704730794405	0.046943335989686176	-0.030118292548077949	2.545561559839655541e-03	1.427948188176857147e-02	1.216695397522615796e-07	1.682504344160822701e-02	7.944845114968754340e-02	0.211773083025979136
44	2.272727e-02	0.019769890275959386	-0.019769770085462580	0.046915012882560204	-0.030284862517551910	2.517238452713684016e-03	1.411291191229461020e-02	1.201904968051170641e-07	1.663015036500829422e-02	7.942012804256157188e-02	0.209394655673384555
45	2.222222e-02	0.019961725240935493	-0.019961606637918131	0.046887481782765653	-0.030447320817220968	2.489707352919132144e-03	1.395045361262555253e-02	1.186030173620788997e-07	1.644016096554468467e-02	7.939259694276701307e-02	0.207074231082227500
46	2.173913e-02	0.020149490543407110	-0.020149373616588161	0.046860711395384683	-0.030605897440015739	2.462936965538162215e-03	1.379187698983078136e-02	1.169268189493699595e-07	1.625481395536894358e-02	7.936582655538604314e-02	0.204808727645838823
47	2.127660e-02	0.020333337469582734	-0.020333222290116519	0.046834670179164650	-0.030760799132079578	2.436895749318129800e-03	1.363697529776694214e-02	1.151794662146432557e-07	1.607387104708507194e-02	7.933978533916601072e-02	0.202595343286745944
48	2.083333e-02	0.020513409778252365	-0.020513296401714821	0.046809326768575243	-0.030912212412069390	2.411552338728722988e-03	1.348556201777713001e-02	1.133765375437023604e-07	1.589711435650585300e-02	7.931444192857660391e-02	0.200431522557031339
49	2.040816e-02	0.020689844115923700	-0.020689732584133744	0.046784650498875618	-0.031060309577068623	2.386876069029097991e-03	1.333746485277789717e-02	1.115317899563761372e-07	1.572434092180699516e-02	7.928976565887697892e-02	0.198314887061928874
50	2.000000e-02	0.020862770412123574	-0.020862660754804294	0.046760611853444940	-0.031205243841916284	2.362837423598419806e-03	1.319253058793023667e-02	1.096573192804761732e-07	1.555536801152865647e-02	7.926572701344630767e-02	0.196243302088050103
51	1.960784e-02	0.021032312254781298	-0.021032204491067921	0.046737182736337285	-0.031347147989843588	2.339408306490764478e-03	1.305062644000293259e-02	1.077637133764519639e-07	1.539003474649369707e-02	7.924229789633864540e-02	0.194214897284102961
52	1.923077e-02	0.021198587245890767	-0.021198481385693555	0.046714336568425954	-0.031486148487147154	2.316562138579433827e-03	1.291162594269936598e-02	1.058601972123152102e-07	1.522818808127879980e-02	7.921945172842731475e-02	0.192227890360597842
53	1.886792e-02	0.021361707337859553	-0.021361603383090594	0.046692048259478799	-0.031622342638390366	2.294273829632278994e-03	1.277543179145615437e-02	1.039547689596354019e-07	1.506970562108843337e-02	7.919716341948015992e-02	0.190280875860027732
54	1.851852e-02	0.021521779151105050	-0.021521677096778331	0.046670294120963005	-0.031755836953023933	2.272519691116484108e-03	1.264193747682258728e-02	1.020543267185591851e-07	1.491445716793907139e-02	7.917540928096436503e-02	0.188372340646995040
55	1.818182e-02	0.021678904273567667	-0.021678804108781924	0.046649051769475217	-0.031886727008357582	2.251277339628696139e-03	1.251104742148893834e-02	1.001647857434839750e-07	1.476232476111763448e-02	7.915416692947657706e-02	0.186500917560920298
56	1.785714e-02	0.021833179542881963	-0.021833081251695738	0.046628300041976781	-0.032015090631039307	2.230525612130260238e-03	1.238268379880721332e-02	9.829118622489696477e-08	1.461320941093747355e-02	7.913341520197814116e-02	0.184665471263171010
57	1.754386e-02	0.021984697311993148	-0.021984600874201041	0.046608018920877382	-0.032141023182287905	2.210244491030861902e-03	1.225675124755861573e-02	9.643779210616321151e-08	1.446699573858947763e-02	7.911313408087874977e-02	0.182864652079130302
58	1.724138e-02	0.022133545699028492	-0.022133451090847741	0.046588189461657929	-0.032264614869001007	2.190415031811408786e-03	1.213315956084551339e-02	9.460818075138210936e-08	1.432357459265692218e-02	7.909330462165928277e-02	0.181097182134105528
59	1.694915e-02	0.022279808822239941	-0.022279716016915328	0.046568793720964313	-0.032385951815172793	2.171019291117792793e-03	1.201182261467372697e-02	9.280532461269919153e-08	1.418284190579151977e-02	7.907390888096567372e-02	0.179361841427894186
60	1.666667e-02	0.022423567020828233	-0.022423475989163534	0.046549814687290622	-0.032505115160001360	2.152040257444101656e-03	1.189265926984515997e-02	9.103166469931478488e-08	1.404469952728926163e-02	7.905492984729198258e-02	0.177657478849440303


==> experiments/Experiment3_nrElem92890.dat <==
Iter	eps	Energy	DualEnergy	Energy0	DualEnergy0	Energy0Error	DualEnergy0Error	DualEst	DualEst0	ExactError	EfficiencyIndex
1	1.000000e+00	0.004578657110602336	-0.004578633088912938	0.050115978258516922	-0.009155696411602231	4.398336880798589532e-03	3.656194496611610278e-02	2.402168939805160441e-08	4.096028184691469232e-02	8.384110965268348759e-02	0.488546513954728923
2	5.000000e-01	0.005173553467836665	-0.005173553457213056	0.050109625837788420	-0.010340327861688585	4.391984460070087748e-03	3.537731351602974722e-02	1.062360876352697048e-11	3.976929797609983497e-02	8.383475723195497886e-02	0.474377206891238190
3	3.333333e-01	0.005764541869021063	-0.005764541833626642	0.050100521164696758	-0.011509267170743340	4.382879786978426118e-03	3.420837420697499243e-02	3.539442090111366568e-11	3.859125399395341854e-02	8.382565255886331723e-02	0.460375229013030407
4	2.500000e-01	0.006349796825037181	-0.006349796711101419	0.050085579366427414	-0.012655670135394100	4.367937988709082175e-03	3.306197124232423262e-02	1.139357627341630597e-10	3.742990923103331480e-02	8.381071076059397329e-02	0.446600546533392095
5	2.000000e-01	0.006927657020992186	-0.006927656737649467	0.050064588587205597	-0.013773486681101475	4.346947209487264652e-03	3.194415469661685686e-02	2.833427190790382966e-10	3.629110190610412151e-02	8.378971998137216270e-02	0.433121174222473038
6	1.666667e-01	0.007496631940162267	-0.007496631335075188	0.050037687984361652	-0.014857612896858536	4.320046606643319909e-03	3.086002848085979411e-02	6.050870785326289969e-10	3.518007508750311402e-02	8.376281937852821102e-02	0.419996310397846850
7	1.428571e-01	0.008055419413358363	-0.008055418237942027	0.050005234874767088	-0.015903950197097189	4.287593497048755586e-03	2.981369118062114285e-02	1.175416335444379179e-09	3.410128467766990190e-02	8.373036626893365364e-02	0.407274997079792422
8	1.250000e-01	0.008602915279324119	-0.008602913145373370	0.049967721523441852	-0.016909398564519028	4.250080145723519887e-03	2.880824281319930430e-02	2.133950748745006010e-09	3.305832295892282419e-02	8.369285291760841794e-02	0.394995770922842715
9	1.111111e-01	0.009138215547013079	-0.009138211883586638	0.049925718097776663	-0.017871821322411195	4.208076720058330500e-03	2.784582005530713764e-02	3.663426440675410234e-09	3.205389677536546467e-02	8.365084949194322161e-02	0.383186745502838155
10	1.000000e-01	0.009660611941799145	-0.009660605964372064	0.049879832016558906	-0.018789072017548990	4.162190638840573831e-03	2.692856936016934169e-02	5.977427081083064309e-09	3.109075999900991552e-02	8.360496341072545801e-02	0.371876964364789897
11	9.090909e-02	0.010169582020561308	-0.010169572724110124	0.049830678484465055	-0.019656220030488669	4.113037106746722515e-03	2.606142134722966297e-02	9.296451183513076977e-09	3.017445845397638549e-02	8.355580987863162057e-02	0.361129387624942844
12	8.333333e-02	0.010664775174821992	-0.010664761358332640	0.049778859145436588	-0.020469519711465173	4.061217767718255933e-03	2.524812166625315865e-02	1.381648935191992500e-08	2.930933943397141458e-02	8.350399053960314011e-02	0.350993278819064058
13	7.692308e-02	0.011145995836409203	-0.011145976159690903	0.049724946882294674	-0.021228247682349217	4.007305504576341715e-03	2.448939369536911465e-02	1.967671829986028520e-08	2.849669919994545636e-02	8.345007827646122589e-02	0.341481994846534798
14	7.142857e-02	0.011613185093838107	-0.011613158160670274	0.049669475397441917	-0.021933747237835543	3.951834019723585167e-03	2.378389413988278925e-02	2.693316783312915685e-08	2.773572815960637442e-02	8.339460679160848322e-02	0.332584194909799125
15	6.666667e-02	0.012066401757418774	-0.012066366213855765	0.049612932566835855	-0.022588392909641694	3.895291189117522368e-03	2.312924846807663803e-02	3.554356300949912395e-08	2.702453965719416040e-02	8.333806396100240654e-02	0.324276067534279955
16	6.250000e-02	0.012505803709946004	-0.012505758344143234	0.049555756779614352	-0.023195681543593305	3.838115401896019518e-03	2.252195983412502711e-02	4.536580277061941224e-08	2.636007523602104663e-02	8.328088817378090369e-02	0.316520102199389364
17	5.882353e-02	0.012931630173577669	-0.012931574003972298	0.049498335621301813	-0.023759262454452396	3.780694243583480885e-03	2.195837892326593654e-02	5.616960537142834387e-08	2.573907316684941743e-02	8.322346701546837200e-02	0.309276627012732008
18	5.555556e-02	0.013344185330342161	-0.013344117671887989	0.049441006363964472	-0.024282928012307487	3.723364986246140151e-03	2.143471336541084502e-02	6.765845417255889060e-08	2.515807835165698517e-02	8.316613775813103127e-02	0.302503867918254010
19	5.263158e-02	0.013743823564782119	-0.013743744067232973	0.049384057809990375	-0.024770499103122911	3.666416432272043280e-03	2.094714227459542125e-02	7.949754914603202050e-08	2.461355870686746453e-02	8.310918920415694133e-02	0.296159292884021375
20	5.000000e-02	0.014130936457913390	-0.014130845114783708	0.049327733106553931	-0.025225534844843345	3.610091728835598812e-03	2.049210653287498671e-02	9.134312968159252755e-08	2.410219826171058552e-02	8.305286450072049687e-02	0.290203094217195812
21	4.761905e-02	0.014505941553032201	-0.014505838683908128	0.049272233209984737	-0.025651292121319051	3.554591832266404405e-03	2.006634925639928096e-02	1.028691240731460788e-07	2.362094108866568537e-02	8.299736460415130246e-02	0.284598688179121151
22	4.545455e-02	0.014869272834137300	-0.014869159045867299	0.049217720735468554	-0.026050706940752236	3.500079357750221498e-03	1.966693443696609575e-02	1.137882700008585601e-07	2.316701379471631725e-02	8.294285212963511955e-02	0.279312963080984356
23	4.347826e-02	0.015221372803350406	-0.015221248937093047	0.049164323978622720	-0.026426445477089767	3.446682600904388272e-03	1.929119590062856535e-02	1.238662573586901683e-07	2.273787850153295362e-02	8.288945537278927245e-02	0.274315694309620051
24	4.166667e-02	0.015562686010439130	-0.015562553081696512	0.049112140941639112	-0.026780920362917484	3.394499563920780338e-03	1.893672101480084816e-02	1.329287426174441400e-07	2.233122057872162849e-02	8.283727233580567839e-02	0.269579380742950347
25	4.000000e-02	0.015893653870947537	-0.015893513008881827	0.049061243237701169	-0.027116268468694478	3.343601859982836544e-03	1.860137290902385415e-02	1.408620657096515405e-07	2.194497476900669070e-02	8.278637463186772072e-02	0.265079548012472188
26	3.846154e-02	0.016214710605369664	-0.016214562996289515	0.049011679783059918	-0.027434391297288824	3.294038405341585818e-03	1.828325008042950769e-02	1.476090801498519678e-07	2.157728848577109351e-02	8.273681117722647693e-02	0.260794296743579346
27	3.703704e-02	0.016526280136619789	-0.016526126974905832	0.048963480216418255	-0.027736964161865541	3.245838838699922901e-03	1.798067721585279097e-02	1.531617139574614761e-07	2.122651605455271387e-02	8.268861161058481402e-02	0.256704226145641867
28	3.571429e-02	0.016828773793719675	-0.016828616241925248	0.048916658010215164	-0.028025476519217329	3.199016632496831658e-03	1.769216485850100273e-02	1.575517944267523784e-07	2.089118149099783439e-02	8.264178940438171583e-02	0.252791978992291444
29	3.448276e-02	0.017122588683739354	-0.017122427842330389	0.048871213258297581	-0.028301231846278928	3.153571880579249254e-03	1.741640953143940365e-02	1.608414089658560808e-07	2.056998141201865291e-02	8.259634465246414037e-02	0.249042272979146634
30	3.333333e-02	0.017408106609763198	-0.017407943496028713	0.048827135139741226	-0.028565364660199856	3.109493762022894070e-03	1.715227671751847621e-02	1.631137344845767778e-07	2.026177047954137028e-02	8.255226653390779212e-02	0.245441722320476619
31	3.225806e-02	0.017685693428699710	-0.017685528963770299	0.048784404069771137	-0.028818884497016441	3.066762692052804606e-03	1.689875688070189078e-02	1.644649294113564864e-07	1.996551957275469538e-02	8.250953546393768878e-02	0.241978329662042441
32	3.125000e-02	0.017955698758218626	-0.017955533760828382	0.048742993556437499	-0.029062694249511047	3.025352178719166452e-03	1.665494712820728487e-02	1.649973902437262829e-07	1.968029930692645132e-02	8.246812495060405757e-02	0.238641284965729034
33	3.030303e-02	0.018218455956428677	-0.018218291141976838	0.048702871786534610	-0.029297588440703889	2.985230408816277881e-03	1.642005293701444268e-02	1.648144518397176572e-07	1.940528334583072056e-02	8.242800318070117593e-02	0.235421004962231922
34	2.941176e-02	0.018474282310800658	-0.018474118294341951	0.048664002966810012	-0.029524268923161203	2.946361589091679722e-03	1.619337245455712906e-02	1.640164587063397406e-07	1.913973404364880879e-02	8.238913436097657084e-02	0.232308959089079836
35	2.857143e-02	0.018723479384172459	-0.018723316686127284	0.048626348447329840	-0.029743357006216546	2.908707069611507490e-03	1.597428437150178598e-02	1.626980451752135792e-07	1.888299144111329347e-02	8.235147984149640554e-02	0.229297536333989110
36	2.777778e-02	0.018966333475451798	-0.018966172529030552	0.048589867653426974	-0.029955411366779816	2.872226275708641974e-03	1.576223001093851606e-02	1.609464212459776888e-07	1.863445628664715803e-02	8.231499904759354003e-02	0.226379839667773558
37	2.702703e-02	0.019203116160940729	-0.019202957320486141	0.048554518851350335	-0.030160922726464666	2.836877473632003210e-03	1.555671865125366621e-02	1.588404545879718022e-07	1.839359612488566942e-02	8.227965024551689432e-02	0.223549760724558594
38	2.631579e-02	0.019434084889174058	-0.019433928438821340	0.048520259770878968	-0.030360331773038561	2.802618393160635768e-03	1.535730960467977108e-02	1.564503527180793885e-07	1.815992799784040684e-02	8.224539116504553382e-02	0.220801770659684260
39	2.564103e-02	0.019659483607943170	-0.019659329770167017	0.048487048106010629	-0.030554034667283347	2.769406728292296560e-03	1.516360671043498476e-02	1.538377761532705446e-07	1.793301343872728132e-02	8.221217950017718767e-02	0.218130860266131626
40	2.500000e-02	0.019879543406922318	-0.019879392350679884	0.048454841912563842	-0.030742386618914128	2.737200534845510291e-03	1.497525475880420384e-02	1.510562424346384436e-07	1.771245529364971413e-02	8.217997330673040834e-02	0.215532502396165809
41	2.439024e-02	0.020094483163177381	-0.020094335011466041	0.048423599919275209	-0.030925710985020744	2.705958541556877095e-03	1.479193039269758800e-02	1.481517113398334029e-07	1.749788893425446509e-02	8.214873131344177515e-02	0.213002546168249013
42	2.380952e-02	0.020304510179956197	-0.020304365016688291	0.048393281766822858	-0.031104303279017542	2.675640389104526340e-03	1.461333809870079062e-02	1.451632679061454212e-07	1.728897848780531696e-02	8.211841316098941745e-02	0.210537172143244661
43	2.325581e-02	0.020509820811658076	-0.020509678687814982	0.048363848187207001	-0.031278426942536103	2.646206809488668710e-03	1.443921443518222936e-02	1.421238430936166974e-07	1.708542124467089807e-02	8.208897958137356676e-02	0.208132947099608889
44	2.272727e-02	0.020710601069867350	-0.020710462008937273	0.048335261134109825	-0.031448321099090792	2.617619756391492691e-03	1.426932027862753971e-02	1.390609300766509904e-07	1.688694003501903240e-02	8.206039252827637687e-02	0.205786732365435959
45	2.222222e-02	0.020907027206903163	-0.020906891209634286	0.048307483873241144	-0.031614204643491926	2.589842495522812205e-03	1.410343673422640581e-02	1.359972688769195415e-07	1.669327922974921802e-02	8.203261526740771026e-02	0.203495636160482218
46	2.173913e-02	0.021099266274564561	-0.021099133323081928	0.048280481040258838	-0.031776275963311507	2.562839662540505881e-03	1.394136541440682553e-02	1.329514826321764875e-07	1.650420507694733141e-02	8.200561243442539006e-02	0.201257018721062303
47	2.127660e-02	0.021287476656701124	-0.021287346718044563	0.048254218672619115	-0.031934716081483336	2.536577294900782542e-03	1.378292529623499629e-02	1.299386565602189680e-07	1.631950259113577884e-02	8.197935006678566672e-02	0.199068455383469844
48	2.083333e-02	0.021471808574970261	-0.021471681604113557	0.048228664220652653	-0.032089692387220613	2.511022842934321209e-03	1.362794899049771941e-02	1.269708567036564872e-07	1.613897183343204061e-02	8.195379561481921926e-02	0.196927692150889538
49	2.040816e-02	0.021652404567694471	-0.021652280510105947	0.048203786542256044	-0.032241355889040230	2.486145164537711949e-03	1.347628548867810250e-02	1.240575885248784704e-07	1.596243065321581445e-02	8.192891793642259612e-02	0.194832680026395200
50	2.000000e-02	0.021829399942145750	-0.021829278735947276	0.048179555884821791	-0.032389849153876257	2.461914507103458993e-03	1.332779222384207485e-02	1.212061984737222708e-07	1.578970673094553384e-02	8.190468727898835011e-02	0.192781478759106256
51	1.960784e-02	0.022002923200886280	-0.022002804778663749	0.048155943857381353	-0.032535303129895658	2.438302479663020939e-03	1.318233824782267388e-02	1.184222225315834098e-07	1.562064072748569482e-02	8.188107525154791899e-02	0.190772296034185190
52	1.923077e-02	0.022173096443008137	-0.022172980733321461	0.048132923395394635	-0.032677838858969278	2.415282017676302628e-03	1.303980251874905377e-02	1.157096866759299569e-07	1.545508453642535640e-02	8.185805478956119374e-02	0.188803466881260901
53	1.886792e-02	0.022340035741263076	-0.022339922669898635	0.048110468720165417	-0.032817569141875662	2.392827342447084726e-03	1.290007223584267032e-02	1.130713644416359021e-07	1.529289957828975505e-02	8.183560011433196890e-02	0.186873433529223809
54	1.851852e-02	0.022503851496165194	-0.022503740987168855	0.048088555294484317	-0.032954598862394893	2.370913916765984841e-03	1.276304251532343892e-02	1.105089963392147379e-07	1.513395643208942376e-02	8.181368668865088289e-02	0.184980741543685878
55	1.818182e-02	0.022664648768204620	-0.022664540744728349	0.048067159775790368	-0.033089025757113158	2.349518398072035497e-03	1.262861562060517417e-02	1.080234762716736352e-07	1.497813401867720967e-02	8.179229116995692661e-02	0.183124030448713226
56	1.785714e-02	0.022822527589330479	-0.022822421974321376	0.048046259967881186	-0.033220941767431289	2.328618590162853663e-03	1.249669961028704313e-02	1.056150091029162130e-07	1.482531820044989679e-02	8.177139136204775172e-02	0.181302017166491747
57	1.754386e-02	0.022977583254861808	-0.022977479971618482	0.048025834771991023	-0.033350432059729665	2.308193394272690935e-03	1.236720931798866718e-02	1.032832433259245342e-07	1.467540271226135812e-02	8.175096616615758205e-02	0.179513507919084742
58	1.724138e-02	0.023129906596966628	-0.023129805569584237	0.048005864137880286	-0.033477577075272318	2.288222760161953695e-03	1.224006430244601457e-02	1.010273823903728996e-07	1.452828706260796826e-02	8.173099553204685175e-02	0.177757373050856871
59	1.694915e-02	0.023279584240818170	-0.023279485394540222	0.047986329015436389	-0.033602453092562358	2.268687637718057315e-03	1.211518828515597418e-02	9.884627794748412910e-08	1.438387592287403149e-02	8.171146040960294843e-02	0.176032539998313392
60	1.666667e-02	0.023426698844498592	-0.023426602105991113	0.047967211307170354	-0.033725131394166559	2.249569929452022166e-03	1.199250998355177317e-02	9.673850747890511137e-08	1.424207991300379533e-02	8.169234270133690634e-02	0.174338003319015139


==> experiments/Experiment3refs_d2.txt <==
ndof	eps_min	eps_max	eta_h	eta_eps_plus	eta_eps_min	eta_Kac	J_eps_star	Jeps
29	0.08589934592000005	1	0.00687421066528	1.5253051024983622e-05	0.005889191828323422	0.00598798146895696	1.2745257928099116	-1.2685378113409547
52	0.08589934592000005	1	0.00554923585648	0.0007905330797455352	0.0030267105859636784	0.0035984133924464867	1.3093859793898852	-1.3057875659974387
88	0.08589934592000005	1	0.00392157708279	0.002400368923086341	0.0031761322246398205	0.0034614195597002517	1.3179740139284368	-1.3145125943687366
142	0.06871947673600004	1.25	0.00334885149655	0.0023489898048519096	0.0026712166111128454	0.00265682459153882	1.3235548461203495	-1.3208980215288106
242	0.06871947673600004	1.5625	0.00246061837314	0.0014449911301650507	0.0020413272230331582	0.001892506330536392	1.3306959392725057	-1.3288034329419693
338	0.06871947673600004	1.953125	0.00207570825666	0.0013601248037804024	0.0016364105958078913	0.0017431702296764051	1.333831779726161	-1.3320886094964846
570	0.06871947673600004	1.953125	0.00182158731117	0.0016336538353916733	0.001410991367222362	0.001706413160913911	1.3368553126251486	-1.3351488994642347
888	0.06871947673600004	2.44140625	0.00139983911835	0.0010600339338210389	0.001249555750583087	0.0013659121542741737	1.3371989490427727	-1.3358330368884985
1326	0.054975581388800036	3.0517578125	0.00108711489309	0.0007806564777141415	0.0008461047433524792	0.0008617819949607863	1.3362219558345652	-1.3353601738396044
1972	0.054975581388800036	3.0517578125	0.000934696121107	0.0008207992584461454	0.0008911187280505643	0.0007883895570075516	1.3372533081625557	-1.3364649186055482
2896	0.043980465111040035	3.814697265625	0.000701665362189	0.000546625562732859	0.0005253462900937443	0.0005482589469270049	1.3363563555461029	-1.3358080965991759
4366	0.043980465111040035	3.814697265625	0.000683881428863	0.000595235941617731	0.0005426262945141327	0.0006435699270808115	1.336753076090466	-1.3361095061633852
6465	0.03518437208883203	4.76837158203125	0.000485948325028	0.0004262674411534978	0.00033623158619421593	0.00036346652272167823	1.3359691346853444	-1.3356056681626227
8556	0.03518437208883203	4.76837158203125	0.000464894605317	0.000443462453734693	0.00037353079647096824	0.000357046658110205	1.336144430537179	-1.3357873838790688
12724	0.028147497671065627	5.9604644775390625	0.000342230228458	0.0003121660521154738	0.00023555555974321383	0.00022541702922174167	1.335559222622788	-1.3353338055935662
17863	0.028147497671065627	5.9604644775390625	0.000328944736445	0.00032828410698996715	0.00023941737123829446	0.0002720790454098232	1.3356166815458903	-1.3353446025004805
24541	0.022517998136852502	7.450580596923828	0.000242335688452	0.00023837694475277975	0.000152161730552125	0.0001613662881481126	1.3351821910861774	-1.3350208247980293
34570	0.022517998136852502	9.313225746154785	0.000187026962457	0.00017245979755405906	0.00015447358417670478	0.0001561072600118063	1.3349664867836348	-1.334810379523623
49230	0.018014398509482003	11.641532182693481	0.000155941439353	0.0001348801212498946	9.67506076151819e-05	0.00013687722087030174	1.334702542888308	-1.3345656656674376
63369	0.018014398509482003	14.551915228366852	0.000122578300953	0.00010075900208304466	9.816733509088218e-05	0.00010423582583407587	1.3345634967519082	-1.3344592609260741
91119	0.014411518807585602	18.189894035458565	0.000102697272668	7.936798890010769e-05	6.173378566536523e-05	9.00986254195324e-05	1.3344016325335186	-1.334311533908099
122962	0.014411518807585602	18.189894035458565	9.63719300678e-05	8.468831519004224e-05	6.239261026690123e-05	9.420606980792279e-05	1.3344077643455372	-1.3343135582757293
164410	0.014411518807585602	22.737367544323206	6.51397508087e-05	6.0243657155359296e-05	6.267050639074973e-05	6.190103809955438e-05	1.3343221078396266	-1.334260206801527
218815	0.011529215046068483	28.421709430404007	5.40612175865e-05	4.7588762226736676e-05	3.94773850989865e-05	4.942876562741283e-05	1.3342195310588219	-1.3341701022931944
290333	0.011529215046068483	35.52713678800501	4.21543851913e-05	3.685838499291518e-05	3.997257585582227e-05	3.7223813492470725e-05	1.3341654027949037	-1.3341281789814112
387873	0.009223372036854787	44.40892098500626	3.68771399044e-05	2.8768561852096196e-05	2.5208835211077684e-05	3.1897530569535704e-05	1.3341012175604907	-1.3340693200299212
496001	0.009223372036854787	44.40892098500626	3.32235365258e-05	3.0997457536046595e-05	2.5420966602650067e-05	2.796174145380803e-05	1.3341010629005996	-1.3340731011591458
652900	0.00737869762948383	55.51115123125783	2.69926962487e-05	2.26833903771741e-05	1.6037682974014626e-05	2.2068982246103985e-05	1.3340547470634763	-1.3340326780812302
871106	0.00737869762948383	55.51115123125783	2.5197277375e-05	2.441622341570373e-05	1.618956095583955e-05	2.514286421662071e-05	1.3340551008720731	-1.3340299580078565
1120081	0.00737869762948383	86.73617379884035	1.68036563418e-05	1.380646571957994e-05	1.6195956176452794e-05	1.4946700870765994e-05	1.3340082142863183	-1.3339932675854476
1411923	0.005902958103587064	86.73617379884035	1.60429255329e-05	1.4955498810670972e-05	1.0248755846524835e-05	1.1053025204210698e-05	1.333998798169204	-1.3339877451439999
1824602	0.005902958103587064	108.42021724855044	1.19427945072e-05	1.0889159598661329e-05	1.0308959672208864e-05	1.0467202508079865e-05	1.3339829680085018	-1.3339725008059937


==> experiments/Experiment4_nrElem388485.dat <==
Iter	Energy	DualEnergy	EnergyError	DualEnergyError	DualEst	ExactError	EfficiencyIndex
1	-0.059479727938931470	0.076340873531566905	1.506872744598457270e-02	1.792418146650862076e-03	1.686114559263543478e-02	1.506872744598457270e-02	1.118949536586680837
2	-0.070460527924648839	0.076146163915978449	4.087927460267204438e-03	1.597708531062405624e-03	5.685635991329610062e-03	4.087927460267204438e-03	1.390835832238073166
3	-0.073210347530866582	0.075996832571227593	1.338107854049461198e-03	1.448377186311550213e-03	2.786485040361011412e-03	1.338107854049461198e-03	2.082406909075666501
4	-0.073982907251342128	0.075212037822316641	5.655481335739148685e-04	6.635824374005977466e-04	1.229130570974512615e-03	5.655481335739148685e-04	2.173343872973581448
5	-0.074265670922632115	0.074855961482658995	2.827844622839276179e-04	3.075060977429516784e-04	5.902905600268792963e-04	2.827844622839276179e-04	2.087422184583120899
6	-0.074388933046844671	0.074705927697279129	1.595223380713717276e-04	1.574723123630855648e-04	3.169946504344572924e-04	1.595223380713717276e-04	1.987148974036670790
7	-0.074450254445686426	0.074644951422482453	9.820093922961736777e-05	9.649603756640978691e-05	1.946969767960271547e-04	9.820093922961736777e-05	1.982638641986701256
8	-0.074483844074531763	0.074615557072062536	6.461131038427991857e-05	6.710168714649245025e-05	1.317129975307723688e-04	6.461131038427991857e-05	2.038543975464989888
9	-0.074503568608322704	0.074598820464428658	4.488677659333917269e-05	5.036507951261537386e-05	9.525185610595454655e-05	4.488677659333917269e-05	2.122047144728345991
10	-0.074516034996913061	0.074588012575019833	3.242038800298219225e-05	3.955719010378944134e-05	7.197757810677163359e-05	3.242038800298219225e-05	2.220133148935502287
11	-0.074524249152875241	0.074580529968889503	2.420623204080207813e-05	3.207458397345985812e-05	5.628081601426193625e-05	2.420623204080207813e-05	2.325054800738705296
12	-0.074529997722444577	0.074575046883005730	1.845766247146607419e-05	2.659149808968697126e-05	4.504916056115304546e-05	1.845766247146607419e-05	2.440675282192156903
13	-0.074533995157242919	0.074570889348362868	1.446022767312427071e-05	2.243396344682457855e-05	3.689419111994884926e-05	1.446022767312427071e-05	2.551425327038264079
14	-0.074536905474581236	0.074567632258291744	1.154991033480712304e-05	1.917687337570084249e-05	3.072678371050796553e-05	1.154991033480712304e-05	2.660348246852522802
15	-0.074539130207822088	0.074565047272158472	9.325177093955083762e-06	1.659188724242866009e-05	2.591706433638374385e-05	9.325177093955083762e-06	2.779257066676419363
16	-0.074540821319006578	0.074562964353697192	7.634065909464804456e-06	1.450896878114893429e-05	2.214303469061373875e-05	7.634065909464804456e-06	2.900555870648240830
17	-0.074542120010230264	0.074561249348122499	6.335374685778605297e-06	1.279396320645609375e-05	1.912933789223469905e-05	6.335374685778605297e-06	3.019448547404065764
18	-0.074543123825728003	0.074559839987255488	5.331559188040402297e-06	1.138460233944538214e-05	1.671616152748578443e-05	5.331559188040402297e-06	3.135323258716322670
19	-0.074543903951742832	0.074558769436416900	4.551433173211050232e-06	1.031405150085651368e-05	1.486548467406756391e-05	4.551433173211050232e-06	3.266110719050702382
20	-0.074544518651520342	0.074557893136270745	3.936733395701330629e-06	9.437751354701706674e-06	1.337448475040303730e-05	3.936733395701330629e-06	3.397355981740380670
21	-0.074545027529681659	0.074557151798144650	3.427855234383603289e-06	8.696413228606592050e-06	1.212426846299019534e-05	3.427855234383603289e-06	3.536983808818980002
22	-0.074545455916363065	0.074556514792827544	2.999468552977724300e-06	8.059407911500948707e-06	1.105887646447867301e-05	2.999468552977724300e-06	3.686945293525403677
23	-0.074545819889197257	0.074555961536420468	2.635495718786295960e-06	7.506151504424463106e-06	1.014164722321075907e-05	2.635495718786295960e-06	3.848098538320225970
24	-0.074546131325595302	0.074555479202061015	2.324059320740756718e-06	7.023817144971578053e-06	9.347876465712334770e-06	2.324059320740756718e-06	4.022219390997665123
25	-0.074546399357774740	0.074555050958264535	2.056027141303373718e-06	6.595573348491812204e-06	8.651600489795185922e-06	2.056027141303373718e-06	4.207921343057121177
26	-0.074546629631327355	0.074554669473969715	1.825753588688416862e-06	6.214089053671600915e-06	8.039842642360017777e-06	1.825753588688416862e-06	4.403574881173133448
27	-0.074546827873044785	0.074554325876211441	1.627511871257758536e-06	5.870491295398294618e-06	7.498003166656053153e-06	1.627511871257758536e-06	4.607034393464372712
28	-0.074546999327106928	0.074554015688595182	1.456057809115507418e-06	5.560303679139066979e-06	7.016361488254574397e-06	1.456057809115507418e-06	4.818738270094311993
29	-0.074547148566692312	0.074553731778134374	1.306818223731354145e-06	5.276393218331398849e-06	6.583211442062752994e-06	1.306818223731354145e-06	5.037587724531212174
30	-0.074547279613207840	0.074553469275210268	1.175771708203376953e-06	5.013890294225387123e-06	6.189662002428764076e-06	1.175771708203376953e-06	5.264339972839453985
31	-0.074547394375762022	0.074553220887953658	1.061009154021408385e-06	4.765503037615359538e-06	5.826512191636767923e-06	1.061009154021408385e-06	5.491481548065139329
32	-0.074547496048781470	0.074552987138452848	9.593361345733297796e-07	4.531753536804461469e-06	5.491089671377791248e-06	9.593361345733297796e-07	5.723843263570994822
33	-0.074547586734257945	0.074552771558277470	8.686506580979358461e-07	4.316173361426645094e-06	5.184824019524580940e-06	8.686506580979358461e-07	5.968825293792638931
34	-0.074547666625303877	0.074552570088125769	7.887596121664008919e-07	4.114703209726067179e-06	4.903462821892468071e-06	7.887596121664008919e-07	6.216675836665439547
35	-0.074547737589439361	0.074552379653025275	7.177954766818261945e-07	3.924268109231632273e-06	4.642063585913458468e-06	7.177954766818261945e-07	6.467111784226419857
36	-0.074547801300829580	0.074552200191868145	6.540840864627250895e-07	3.744806952102330833e-06	4.398891038565055922e-06	6.540840864627250895e-07	6.725268401428597720
37	-0.074547858616629936	0.074552031458537657	5.967682861068857036e-07	3.576073621613939935e-06	4.172841907720825638e-06	5.967682861068857036e-07	6.992398900657127214
38	-0.074547909950508362	0.074551872913363432	5.454344076810668795e-07	3.417528447388629154e-06	3.962962855069696033e-06	5.454344076810668795e-07	7.265700145171201996
39	-0.074547955260363077	0.074551722335542941	5.001245529656639377e-07	3.266950626898412757e-06	3.767075179864076695e-06	5.001245529656639377e-07	7.532274025591991773
40	-0.074547994765588529	0.074551576867605662	4.606193275136227783e-07	3.121482689619203832e-06	3.582102017132826610e-06	4.606193275136227783e-07	7.776708017157369923
41	-0.074548029885875472	0.074551438199731368	4.254990405710978862e-07	2.982814815324918989e-06	3.408313855896016875e-06	4.254990405710978862e-07	8.010156383246913592
42	-0.074548061379137054	0.074551306912925580	3.940057789891815432e-07	2.851528009537029895e-06	3.245533788526211438e-06	3.940057789891815432e-07	8.237274582247501087
43	-0.074548089801539374	0.074551184019930619	3.655833766685878672e-07	2.728635014576097362e-06	3.094218391244685229e-06	3.655833766685878672e-07	8.463783062132186785
44	-0.074548115536312437	0.074551066730101201	3.398486036060299753e-07	2.611345185157820659e-06	2.951193788763850634e-06	3.398486036060299753e-07	8.683848506216099494
45	-0.074548138970678621	0.074550954952400772	3.164142374223466447e-07	2.499567484728903999e-06	2.815981722151250644e-06	3.164142374223466447e-07	8.899668185260910747
46	-0.074548160458673768	0.074550848965364791	2.949262422752285673e-07	2.393580448747933964e-06	2.688506691023162531e-06	2.949262422752285673e-07	9.115861207475111527
47	-0.074548180238351081	0.074550749210980483	2.751465649625250975e-07	2.293826064439508094e-06	2.568972629402033192e-06	2.751465649625250975e-07	9.336742509403766377
48	-0.074548198500049206	0.074550654951754752	2.568848668366152665e-07	2.199566838709254846e-06	2.456451705545870112e-06	2.568848668366152665e-07	9.562461719896603540
49	-0.074548215414206448	0.074550566229606374	2.399707095951386648e-07	2.110844690331181717e-06	2.350815399926320381e-06	2.399707095951386648e-07	9.796259734750325521
50	-0.074548231089894973	0.074550482644564472	2.242950210701311065e-07	2.027259648429424743e-06	2.251554669499555850e-06	2.242950210701311065e-07	10.038362237187397952
51	-0.074548245654344744	0.074550404264354178	2.097305712989161464e-07	1.948879438135042719e-06	2.158610009433958865e-06	2.097305712989161464e-07	10.292300240566380154
52	-0.074548259210075601	0.074550330075666624	1.961748404416541192e-07	1.874690750580665366e-06	2.070865591022319485e-06	1.961748404416541192e-07	10.556224163914800229
53	-0.074548271817620582	0.074550260321439077	1.835672954614286922e-07	1.804936523033817686e-06	1.988503818495246378e-06	1.835672954614286922e-07	10.832560416041387086
54	-0.074548283528444767	0.074550194615334381	1.718564712760439761e-07	1.739230418337789352e-06	1.911086889613833328e-06	1.718564712760439761e-07	11.120249795797072068
55	-0.074548294408673610	0.074550132182294324	1.609762424331639963e-07	1.676797378280525663e-06	1.837773620713689660e-06	1.609762424331639963e-07	11.416427622707853828
56	-0.074548304530492951	0.074550072633185874	1.508544230921504692e-07	1.617248269830673379e-06	1.768102692922823849e-06	1.508544230921504692e-07	11.720589006811991339
57	-0.074548313937946864	0.074550016095133953	1.414469691790598560e-07	1.560710217909933029e-06	1.702157187088992885e-06	1.414469691790598560e-07	12.033889428441597147
58	-0.074548322687831611	0.074549962027891603	1.326970844317543197e-07	1.506642975560024134e-06	1.639340059991778453e-06	1.326970844317543197e-07	12.354002101944340453
59	-0.074548330836336413	0.074549910278884204	1.245485796302903125e-07	1.454893968161341533e-06	1.579442547791631846e-06	1.245485796302903125e-07	12.681337294090749168
60	-0.074548338433685440	0.074549861504654563	1.169512306026243564e-07	1.406119738520117401e-06	1.523070969122741758e-06	1.169512306026243564e-07	13.023129053663540233
61	-0.074548345521708942	0.074549814741189019	1.098632071011573785e-07	1.359356272975786872e-06	1.469219480076944251e-06	1.098632071011573785e-07	13.373171226688743474
62	-0.074548352139671453	0.074549769751645151	1.032452445898224269e-07	1.314366729107674381e-06	1.417611973697496808e-06	1.032452445898224269e-07	13.730530440694410643
63	-0.074548358334480341	0.074549726798714383	9.705043570173987888e-08	1.271413798339948720e-06	1.368464234041688599e-06	9.705043570173987888e-08	14.100547041821837269
64	-0.074548364136270306	0.074549685755335687	9.124864573661906064e-08	1.230370419644244429e-06	1.321619065380863489e-06	9.124864573661906064e-08	14.483711563189627824
65	-0.074548369580767410	0.074549646284266441	8.580414863346152998e-08	1.190899350397844891e-06	1.276703499031306421e-06	8.580414863346152998e-08	14.879274712987749396
66	-0.074548374699402342	0.074549608489295746	8.068551370088439256e-08	1.153104379703062676e-06	1.233789893403947069e-06	8.068551370088439256e-08	15.291343350403971968
67	-0.074548379509710841	0.074549572204687525	7.587520520213608677e-08	1.116819771482258083e-06	1.192694976684394170e-06	7.587520520213608677e-08	15.719166406298123562
68	-0.074548384030594717	0.074549537291205017	7.135432132654440096e-08	1.081906288974421315e-06	1.153260610300965716e-06	7.135432132654440096e-08	16.162449433485722494
69	-0.074548388284292416	0.074549504005526443	6.710062362691449067e-08	1.048620610399897402e-06	1.115721234026811892e-06	6.710062362691449067e-08	16.627583675381654160
70	-0.074548392288738885	0.074549471893591443	6.309617715805071470e-08	1.016508675399929729e-06	1.079604852557980443e-06	6.309617715805071470e-08	17.110463758424845793
71	-0.074548396059937697	0.074549440958998570	5.932497834648664536e-08	9.855740825265302263e-07	1.044899060873016872e-06	5.932497834648664536e-08	17.613138512589074480
72	-0.074548399610664604	0.074549411092393658	5.577425143954428677e-08	9.557074776150864537e-07	1.011481729054630740e-06	5.577425143954428677e-08	18.135281118940916656
73	-0.074548402947566539	0.074549382542184184	5.243734950421963248e-08	9.271572681407436178e-07	9.795946176449632503e-07	5.243734950421963248e-08	18.681238218688672958
74	-0.074548406088381397	0.074549354857624220	4.929653464602612445e-08	8.994727081768072452e-07	9.487692428228333696e-07	4.929653464602612445e-08	19.246165062827905956
75	-0.074548409056281337	0.074549328466646470	4.632863470632742064e-08	8.730817304264393286e-07	9.194103651327667492e-07	4.632863470632742064e-08	19.845401682152239431
76	-0.074548411864235636	0.074549303388657631	4.352068040669454518e-08	8.480037415881103158e-07	8.915244219948048610e-07	4.352068040669454518e-08	20.485075455246480658
77	-0.074548414521292572	0.074549279521334777	4.086362347111016646e-08	8.241364187339117464e-07	8.650000422050219129e-07	4.086362347111016646e-08	21.167972116240772351
78	-0.074548417035638775	0.074549256666541885	3.834927726764636446e-08	8.012816258423649529e-07	8.396309031100113174e-07	3.834927726764636446e-08	21.894308392048152712
79	-0.074548419417993034	0.074549234841806283	3.596692300933401754e-08	7.794568902402820854e-07	8.154238132496161029e-07	3.596692300933401754e-08	22.671492166232845022
80	-0.074548421675879953	0.074549214066471220	3.370903609023478964e-08	7.586815551768877341e-07	7.923905912671225238e-07	3.370903609023478964e-08	23.506770978143485706


==> experiments/Experiment4_nrElem388485_CR.dat <==
Iter	Energy	DualEnergy	EnergyError	DualEnergyError	DualEst	ExactError	EfficiencyIndex
1	-0.059482320180713311	0.076344351571976818	1.507619402587700996e-02	1.785837365386497289e-03	1.686203139126350725e-02	1.507619402587700996e-02	1.118454124583516229
2	-0.070464106598537093	0.076149723467953248	4.094407608053227121e-03	1.591209261362927507e-03	5.685616869416154628e-03	4.094407608053227121e-03	1.388629910278889268
3	-0.073214197429450012	0.076000188358770759	1.344316777140308616e-03	1.441674152180438817e-03	2.785990929320747433e-03	1.344316777140308616e-03	2.072421453555934434
4	-0.073986990000540903	0.075215571932402997	5.715242060494174492e-04	6.570577258126764075e-04	1.228581931862093857e-03	5.715242060494174492e-04	2.149658612632521226
5	-0.074269834591551939	0.074859416051722749	2.886796150383813542e-04	3.009018451324285692e-04	5.895814601708099234e-04	2.886796150383813542e-04	2.042338389887426775
6	-0.074393296797141586	0.074709766571730285	1.652174094487340872e-04	1.512523651399644287e-04	3.164697745886985158e-04	1.652174094487340872e-04	1.915474741098014189
7	-0.074454747937915650	0.074648858720178263	1.037662686746709806e-04	9.034451358794215459e-05	1.941107822626131352e-04	1.037662686746709806e-04	1.870653968209950335
8	-0.074488425453152998	0.074619702565971474	7.008875343732234864e-05	6.118835938115352313e-05	1.312771128184758718e-04	7.008875343732234864e-05	1.873012521700388122
9	-0.074508413722704461	0.074603136924419555	5.010048388585930379e-05	4.462271782923465935e-05	9.472320171509396314e-05	5.010048388585930379e-05	1.890664408170102950
10	-0.074521044950258158	0.074592632580460394	3.746925633216213747e-05	3.411837387007343736e-05	7.158763020223557483e-05	3.746925633216213747e-05	1.910569816694962508
11	-0.074529437899330600	0.074585515862529747	2.907630725972054631e-05	2.700165593942649434e-05	5.607796319914704064e-05	2.907630725972054631e-05	1.928648046611886269
12	-0.074535269155000861	0.074580452129499902	2.324505158945999739e-05	2.193792290958174185e-05	4.518297449904173924e-05	2.324505158945999739e-05	1.943767443369712744
13	-0.074539481555115250	0.074576711514309113	1.903265147507049448e-05	1.819730771879246589e-05	3.722995919386296038e-05	1.903265147507049448e-05	1.956109964112347388
14	-0.074542575228336322	0.074573880750310031	1.593897825399870349e-05	1.536654371971091226e-05	3.130552197370961576e-05	1.593897825399870349e-05	1.964085870175261705
15	-0.074544939588333872	0.074571716139917726	1.357461825644834530e-05	1.320193332740582370e-05	2.677655158385416900e-05	1.357461825644834530e-05	1.972545457853631667
16	-0.074546794522997659	0.074570072136405041	1.171968359266195581e-05	1.155792981472059111e-05	2.327761340738254692e-05	1.171968359266195581e-05	1.986198110498252456
17	-0.074548254454166157	0.074568789432372717	1.025975242416321542e-05	1.027522578239681295e-05	2.053497820656002837e-05	1.025975242416321542e-05	2.001508160976395168
18	-0.074549418346827004	0.074567793079048206	9.095859763316727076e-06	9.278872457885167790e-06	1.837473222120189487e-05	9.095859763316727076e-06	2.020120439335105544
19	-0.074550368655862842	0.074567017538710340	8.145550727478578779e-06	8.503332120018969320e-06	1.664888284749754810e-05	8.145550727478578779e-06	2.043923536235976446
20	-0.074551167803312723	0.074566401894626461	7.346403277597168824e-06	7.887688036140039216e-06	1.523409131373720804e-05	7.346403277597168824e-06	2.073680240260361796
21	-0.074551852047026385	0.074565895639336383	6.662159563936009832e-06	7.381432746061955541e-06	1.404359230999796537e-05	6.662159563936009832e-06	2.107963968023155221
22	-0.074552445792279487	0.074565461479577100	6.068414310833603054e-06	6.947272986779218229e-06	1.301568729761282128e-05	6.068414310833603054e-06	2.144825094485825812
23	-0.074552948686583159	0.074565082654757836	5.565520007161373073e-06	6.568448167515450464e-06	1.213396817467682354e-05	5.565520007161373073e-06	2.180203854997119883
24	-0.074553378308966814	0.074564754783538578	5.135897623506635590e-06	6.240576948257636758e-06	1.137647457176427235e-05	5.135897623506635590e-06	2.215089825719064986
25	-0.074553756930248377	0.074564464018295820	4.757276341943450504e-06	5.949811705499574721e-06	1.070708804744302522e-05	4.757276341943450504e-06	2.250676075518654340
26	-0.074554092295159302	0.074564201880870318	4.421911431018443750e-06	5.687674279997168014e-06	1.010958571101561176e-05	4.421911431018443750e-06	2.286247897255417438
27	-0.074554386877026146	0.074563962069631923	4.127329564174164744e-06	5.447863041602163392e-06	9.575192605776328136e-06	4.127329564174164744e-06	2.319948639161366177
28	-0.074554647707408717	0.074563743527755966	3.866499181603977320e-06	5.229321165645117730e-06	9.095820347249095050e-06	3.866499181603977320e-06	2.352469228630687859
29	-0.074554882600837119	0.074563538940253415	3.631605753201538889e-06	5.024733663094860248e-06	8.656339416296399136e-06	3.631605753201538889e-06	2.383612100147482149
30	-0.074555096727255993	0.074563350800945477	3.417479334327788720e-06	4.836594355156487168e-06	8.254073689484275889e-06	3.417479334327788720e-06	2.415251968482740264
31	-0.074555294107051695	0.074563175743645474	3.220099538625564861e-06	4.661537055153375242e-06	7.881636593778940103e-06	3.220099538625564861e-06	2.447637564999950222
32	-0.074555477023368788	0.074563014499296726	3.037183221532568922e-06	4.500292706405284449e-06	7.537475927937853371e-06	3.037183221532568922e-06	2.481732374425019927
33	-0.074555646551387578	0.074562862241155020	2.867655202742902532e-06	4.348034564699565507e-06	7.215689767442468039e-06	2.867655202742902532e-06	2.516233388358783518
34	-0.074555802246524597	0.074562716683112151	2.711960065723828528e-06	4.202476521830700307e-06	6.914436587554528835e-06	2.711960065723828528e-06	2.549608556167676898
35	-0.074555945349396927	0.074562584536698506	2.568857193394058491e-06	4.070330108185693518e-06	6.639187301579752010e-06	2.568857193394058491e-06	2.584490612655598873
36	-0.074556078423676730	0.074562466726516341	2.435782913590145426e-06	3.952519926020414687e-06	6.388302839610560113e-06	2.435782913590145426e-06	2.622689733131727596
37	-0.074556202706857810	0.074562353028068296	2.311499732510213789e-06	3.838821477974985186e-06	6.150321210485198975e-06	2.311499732510213789e-06	2.660749263339152293
38	-0.074556318195162452	0.074562244534902039	2.196011427868516108e-06	3.730328311718489331e-06	5.926339739587005440e-06	2.196011427868516108e-06	2.698683469666278256
39	-0.074556425605735124	0.074562138025401931	2.088600855196243167e-06	3.623818811610002300e-06	5.712419666806245466e-06	2.088600855196243167e-06	2.735046120753173327
40	-0.074556526586487371	0.074562034530104362	1.987620102950060641e-06	3.520323514041856505e-06	5.507943616991917146e-06	1.987620102950060641e-06	2.771124929163742312
41	-0.074556621686230395	0.074561936703786497	1.892520359925153883e-06	3.422497196176044199e-06	5.315017556101198082e-06	1.892520359925153883e-06	2.808433488298851533
42	-0.074556711383355484	0.074561841363404741	1.802823234836603561e-06	3.327156814419973685e-06	5.129980049256577246e-06	1.802823234836603561e-06	2.845525812030887280
43	-0.074556796226197972	0.074561752913943832	1.717980392348938956e-06	3.238707353511727227e-06	4.956687745860666183e-06	1.717980392348938956e-06	2.885182955483879486
44	-0.074556876582042450	0.074561671944365776	1.637624547870530911e-06	3.157737775455471407e-06	4.795362323326002318e-06	1.637624547870530911e-06	2.928242819492175464
45	-0.074556952401542809	0.074561592655537523	1.561805047511910516e-06	3.078448947202439001e-06	4.640253994714349517e-06	1.561805047511910516e-06	2.971084004438756754
46	-0.074557023466307354	0.074561515013352925	1.490740282966696029e-06	3.000806762604169009e-06	4.491547045570865038e-06	1.490740282966696029e-06	3.012964160753955234
47	-0.074557089759201625	0.074561440869738899	1.424447388695404548e-06	2.926663148578034779e-06	4.351110537273439327e-06	1.424447388695404548e-06	3.054595467550718535
48	-0.074557152116962344	0.074561369960344126	1.362089627976459383e-06	2.855753753805423401e-06	4.217843381781882783e-06	1.362089627976459383e-06	3.096597533047787731
49	-0.074557211246021965	0.074561301467522212	1.302960568355659987e-06	2.787260931891299975e-06	4.090221500246959963e-06	1.302960568355659987e-06	3.139175198071290307
50	-0.074557267442912939	0.074561236626121130	1.246763677381634849e-06	2.722419530809538912e-06	3.969183208191173762e-06	1.246763677381634849e-06	3.183589063588195156
51	-0.074557320724849774	0.074561175510033051	1.193481740546786796e-06	2.661303442730300617e-06	3.854785183277087413e-06	1.193481740546786796e-06	3.229865235735437157
52	-0.074557371237537223	0.074561115594367955	1.142969053097298016e-06	2.601387777634300846e-06	3.744356830731598862e-06	1.142969053097298016e-06	3.275991437025243425
53	-0.074557419244303286	0.074561056569652909	1.094962287034872972e-06	2.542363062588148814e-06	3.637325349623021786e-06	1.094962287034872972e-06	3.321872718989067774
54	-0.074557464998603259	0.074561002546895266	1.049207987061095970e-06	2.488340304945824144e-06	3.537548292006920114e-06	1.049207987061095970e-06	3.371636830478041968
55	-0.074557508778523157	0.074560952508662029	1.005428067163416372e-06	2.438302071708364771e-06	3.443730138871781143e-06	1.005428067163416372e-06	3.425138258361408283
56	-0.074557550769887335	0.074560905283966999	9.634367029859314258e-07	2.391077376678873989e-06	3.354514079664805415e-06	9.634367029859314258e-07	3.481820932572245564
57	-0.074557591056469460	0.074560862522821195	9.231501208600834119e-07	2.348316230874059052e-06	3.271466351734142464e-06	9.231501208600834119e-07	3.543807532285401685
58	-0.074557629771374964	0.074560820402799849	8.844352153564161156e-07	2.306196209528321717e-06	3.190631424884737832e-06	8.844352153564161156e-07	3.607535486473086639
59	-0.074557666919858517	0.074560780790594888	8.472867318032317741e-07	2.266584004567695487e-06	3.113870736370927261e-06	8.472867318032317741e-07	3.675108578348506239
60	-0.074557702565068190	0.074560741113583712	8.116415221304240646e-07	2.226906993391120082e-06	3.038548515521544147e-06	8.116415221304240646e-07	3.743707576154876371
61	-0.074557736843194361	0.074560701724300613	7.773633959595738219e-07	2.187517710292019579e-06	2.964881106251593401e-06	7.773633959595738219e-07	3.814022015523071740
62	-0.074557769816725905	0.074560663847099945	7.443898644154955946e-07	2.149640509624406448e-06	2.894030374039902043e-06	7.443898644154955946e-07	3.887788526395817623
63	-0.074557801447754993	0.074560624157403499	7.127588353278424549e-07	2.109950813178329554e-06	2.822709648506172009e-06	7.127588353278424549e-07	3.960259078665550270
64	-0.074557831880985276	0.074560585845657223	6.823256050447756849e-07	2.071639066902886128e-06	2.753964671947661813e-06	6.823256050447756849e-07	4.036144403179682705
65	-0.074557861098663081	0.074560549937185264	6.531079272398265800e-07	2.035730594943108152e-06	2.688838522182934732e-06	6.531079272398265800e-07	4.116989566405264256
66	-0.074557889198338834	0.074560514152774676	6.250082514869248485e-07	1.999946184355616552e-06	2.624954435842541400e-06	6.250082514869248485e-07	4.199871649050469280
67	-0.074557916178226713	0.074560480395863382	5.980283636075611753e-07	1.966189273061580423e-06	2.564217636669141598e-06	5.980283636075611753e-07	4.287785985936672262
68	-0.074557942102811151	0.074560446897057625	5.721037791700522845e-07	1.932690467304487569e-06	2.504794246474539854e-06	5.721037791700522845e-07	4.378216571315488359
69	-0.074557967147583559	0.074560416192807386	5.470590067613301244e-07	1.901986217064943752e-06	2.449045223826273876e-06	5.470590067613301244e-07	4.476747834433770556
70	-0.074557991377942556	0.074560386684692642	5.228286477643173669e-07	1.872478102321606386e-06	2.395306750085923753e-06	5.228286477643173669e-07	4.581437456284318088
71	-0.074558014775267190	0.074560356339425649	4.994313231310165691e-07	1.842132835327969786e-06	2.341564158458986356e-06	4.994313231310165691e-07	4.688460755283305303
72	-0.074558037344125999	0.074560329357427749	4.768624643214369740e-07	1.815150837428114450e-06	2.292013301749551424e-06	4.768624643214369740e-07	4.806445198011186193
73	-0.074558059065221546	0.074560303140854267	4.551413687742256187e-07	1.788934263946551084e-06	2.244075632720776703e-06	4.551413687742256187e-07	4.930502447546045275
74	-0.074558080001950050	0.074560276630206576	4.342046402705523889e-07	1.762423616255559544e-06	2.196628256526111933e-06	4.342046402705523889e-07	5.058970017357243165
75	-0.074558100234043356	0.074560250948424042	4.139725469642918654e-07	1.736741833721633377e-06	2.150714380685925242e-06	4.139725469642918654e-07	5.195306781711396482
76	-0.074558119764227354	0.074560225514352915	3.944423629664850495e-07	1.711307762594649340e-06	2.105750125561134389e-06	3.944423629664850495e-07	5.338549616538159626
77	-0.074558138632476428	0.074560200160572437	3.755741138922186195e-07	1.685953982116794592e-06	2.061528096009013211e-06	3.755741138922186195e-07	5.489004752336647641
78	-0.074558156850931312	0.074560176378486415	3.573556590086290896e-07	1.662171896094077894e-06	2.019527555102706984e-06	3.573556590086290896e-07	5.651309848304211236
79	-0.074558174415434192	0.074560153079238051	3.397911561286992566e-07	1.638872647730105214e-06	1.978663803858804471e-06	3.397911561286992566e-07	5.823176289818932538
80	-0.074558191392977494	0.074560130652545312	3.228136128269332161e-07	1.616445954991108103e-06	1.939259567818041319e-06	3.228136128269332161e-07	6.007366141829083794

